Peak Age of Incorrect Information of Reactive ALOHA Reporting Under Imperfect Feedback

Age of Incorrect Information (AoII) is particularly relevant in systems where real time responses to anomalies are required, such as natural disaster alerts, cybersecurity warnings, or medical emergency notifications. Keeping system control with wrong information for too long can lead to inappropriate responses. In this paper, we study the Peak AoII (PAoII) for multi-source status reporting by independent devices over a collision channel, following a zero-threshold ALOHA access where nodes observing an anomaly immediately start transmitting about it. If a collision occurs, nodes reduce the transmission probability to allow for a resolution. Finally, wrong or lost feedback messages may lead a node that successfully updated the destination to believe a collision happened. The PAoII for this scenario is computed in closed-form. We are eventually able to derive interesting results concerning the minimization of PAoII, which can be traded against the overall goodput and energy efficiency, but may push the system to the edge of congestion collapse.

==> fig/data/energy_alpha_09_load_20_eps_10_betas.dat <==
beta    e0  e10 e20
0.0100000000000000	0.199834876517100	0.199851378949288	0.199867883583936
0.0200000000000000	0.232268395869723	0.243457982445308	0.255602243917477
0.0300000000000000	0.247889522809398	0.265910013250131	0.286394822289601
0.0400000000000000	0.257424818771788	0.280150165140775	0.306815758439201
0.0500000000000000	0.264036425374581	0.290264918081213	0.321781610844099
0.0600000000000000	0.269020155081745	0.298009388805916	0.333508332569551
0.0700000000000000	0.273011352119730	0.304275045644468	0.343165833728081
0.0800000000000000	0.276360398899445	0.309567562931813	0.351439998239082
0.0900000000000000	0.279277769250025	0.314198019696336	0.358765697896894
0.100000000000000	0.281898679251202	0.318370631475140	0.365437146154257
0.110000000000000	0.284315068985179	0.322227264936305	0.371665638647583
0.120000000000000	0.286592767415268	0.325871919364572	0.377612444930252
0.130000000000000	0.288781362676058	0.329385202542199	0.383409263147462
0.140000000000000	0.290920262616677	0.332833583085936	0.389172478478408
0.150000000000000	0.293042703505058	0.336275947290362	0.395014949942226
0.160000000000000	0.295178686354133	0.339769028542493	0.401058384094300
0.170000000000000	0.297357486270805	0.343373028493885	0.407450287488689
0.180000000000000	0.299610320790280	0.347159173158813	0.414393225580531
0.190000000000000	0.301974010903326	0.351222630827873	0.422205236688542
0.200000000000000	0.304497367415681	0.355709379057160	0.431464589445448
0.210000000000000	0.307254860321560	0.360882222478918	0.443408113888103
0.220000000000000	0.310381682008051	0.367310353950332	0.461185012713706
0.230000000000000	0.314180475398707	0.376502281932557	0.494329552510127
0.240000000000000	0.319504057821145	0.393341596547268	0.576321733277753
0.250000000000000	0.329352844718727	0.436668261561701	0.833379417902115
0.260000000000000	0.356476047351209	0.588242407896637	1.65963665477650
0.270000000000000	0.462793254875564	1.18455308052284	3.37411133067301
0.280000000000000	0.947999822385303	2.89223827784923	4.83428549547773
0.290000000000000	2.64244633757121	4.81186984904837	5.47979969638776
0.300000000000000	4.88252194727749	5.66124724724834	5.80736750470834
0.310000000000000	5.86694558355948	6.02049174257749	6.05950754360078
0.320000000000000	6.23872965660093	6.27345310439865	6.29184561286101
0.330000000000000	6.48869168350932	6.50339437023426	6.51574747482706
0.340000000000000	6.71544968736928	6.72508733088801	6.73425728225414
0.350000000000000	6.93467638372131	6.94180346395853	6.94876301527353
0.360000000000000	7.14946076653817	7.15485741602425	7.16016793397792
0.370000000000000	7.36097532760865	7.36508092930183	7.36913743635186
0.380000000000000	7.56996168502775	7.57308624138565	7.57618221441198
0.390000000000000	7.77696922988461	7.77934379421227	7.78170167491802
0.400000000000000	7.98242152777822	7.98422144517739	7.98601165177165
0.410000000000000	8.18665008066962	8.18800963791373	8.18936357335437
0.420000000000000	8.38991641754181	8.39093898973499	8.39195833082428
0.430000000000000	8.59242776219265	8.59319312707044	8.59395665101716
0.440000000000000	8.79434859882522	8.79491835020621	8.79548706311425
0.450000000000000	8.99580945657344	8.99623109176836	8.99665214759510
0.460000000000000	9.19691373118653	9.19722378427692	9.19753351798994
0.470000000000000	9.39774307294483	9.39796954327510	9.39819583979898
0.480000000000000	9.59836169482663	9.59852594339962	9.59869009867023
0.490000000000000	9.79881984596598	9.79893808282693	9.79905627031878
0.500000000000000	9.99915662540092	9.99924107838087	9.99932550563118


==> fig/data/energy_alpha_09_load_40_eps_10_betas.dat <==
beta    e0  e10 e20
0.0100000000000000	0.301390867688409	0.288431601171448	0.276160247550389
0.0200000000000000	0.399455468187922	0.399509880509144	0.399564301905255
0.0300000000000000	0.465280325931776	0.477089291400580	0.489271882698297
0.0400000000000000	0.516417629136966	0.539308295403392	0.563494004464070
0.0500000000000000	0.559342379495986	0.593031029719098	0.629376903031228
0.0600000000000000	0.597311135300200	0.641809006258963	0.690761583022869
0.0700000000000000	0.632291751710317	0.687880677311700	0.750202186028616
0.0800000000000000	0.665658646568396	0.732910543540338	0.809741862080898
0.0900000000000000	0.698513350461925	0.778349266477430	0.871320341297558
0.100000000000000	0.731872446384504	0.825670891076689	0.937078019301640
0.110000000000000	0.766816398409559	0.876595621396011	1.00967858784814
0.120000000000000	0.804654474261602	0.933376322409724	1.09274505117804
0.130000000000000	0.847164398992927	0.999247039984102	1.19151576140261
0.140000000000000	0.897004212236794	1.07919723835773	1.31383067884984
0.150000000000000	0.958492423050920	1.18135296602502	1.47142080262378
0.160000000000000	1.03917199249879	1.31935266581554	1.68078160394355
0.170000000000000	1.15299783032698	1.51571571215763	1.96087310625465
0.180000000000000	1.32641829181349	1.80334233913378	2.32219273376246
0.190000000000000	1.60665815965365	2.21347809805647	2.74726177362135
0.200000000000000	2.05684340161351	2.73487800482014	3.18592330130444
0.210000000000000	2.69153753532860	3.28193478958573	3.58819411014804
0.220000000000000	3.37969848063685	3.75847409397768	3.93711323285312
0.230000000000000	3.94604432515615	4.14062241247828	4.24208370473335
0.240000000000000	4.35953615413287	4.45573887364029	4.51779644797629
0.250000000000000	4.67942127060011	4.73292410760114	4.77476797842323
0.260000000000000	4.95429753093336	4.98885594177789	5.01912161031849
0.270000000000000	5.20698440594940	5.23161424849742	5.25437991150278
0.280000000000000	5.44682972389834	5.46525456466068	5.48273146265467
0.290000000000000	5.67800680147461	5.69210225572432	5.70566567417693
0.300000000000000	5.90277729609811	5.91368001277945	5.92426884297463
0.310000000000000	6.12259687977825	6.13107820264968	6.13936984811730
0.320000000000000	6.33850396882425	6.34511982737330	6.35161973134429
0.330000000000000	6.55128111841245	6.55644606171045	6.56153975464477
0.340000000000000	6.76153679223232	6.76556667999258	6.76955273494177
0.350000000000000	6.96975348367588	6.97289253076896	6.97600465484199
0.360000000000000	7.17631880768818	7.17875775345637	7.18118022348111
0.370000000000000	7.38154684351451	7.38343567667655	7.38531448147973
0.380000000000000	7.58569345035892	7.58715061441439	7.58860171568190
0.390000000000000	7.78896765662947	7.79008688745710	7.79120248198796
0.400000000000000	7.99154038456206	7.99239590111404	7.99324925620575


==> fig/data/goodput_alpha_09_load_20_eps_10_betas.dat <==
beta    e0  e10 e20
0.0100000000000000	0.148611134611005	0.142318980387381	0.136026100181676
0.0200000000000000	0.167359693699970	0.163391893220219	0.159116132144457
0.0300000000000000	0.175762301426238	0.172803963384354	0.169460740735667
0.0400000000000000	0.180590851740114	0.178199477068916	0.175400178816165
0.0500000000000000	0.183735705176993	0.181707628020143	0.179266725708651
0.0600000000000000	0.185948038265950	0.184171987628353	0.181984805769050
0.0700000000000000	0.187588271332099	0.185996426578944	0.183997165644388
0.0800000000000000	0.188851560080953	0.187399279736616	0.185543278117058
0.0900000000000000	0.189852962640405	0.188509105014580	0.186764199487888
0.100000000000000	0.190664758159572	0.189406560482374	0.187748412648037
0.110000000000000	0.191334639652979	0.190144786537928	0.188554131725604
0.120000000000000	0.191895329835189	0.190760162239391	0.189221060414692
0.130000000000000	0.192369996632939	0.191278350928562	0.189776977777339
0.140000000000000	0.192775462151787	0.191717869383672	0.190241585699997
0.150000000000000	0.193124182865257	0.192092271762505	0.190628791041788
0.160000000000000	0.193425509195192	0.192411508662353	0.190947991656572
0.170000000000000	0.193686499435154	0.192682750917219	0.191204584931010
0.180000000000000	0.193912437086427	0.192910804177441	0.191399598992469
0.190000000000000	0.194107120672529	0.193098091281755	0.191527792939439
0.200000000000000	0.194272918769000	0.193243921715743	0.191572089939794
0.210000000000000	0.194410444798224	0.193342060552609	0.191487376230899
0.220000000000000	0.194517307165871	0.193373196347503	0.191149015843031
0.230000000000000	0.194583946533834	0.193279519180924	0.190170834289776
0.240000000000000	0.194578573053622	0.192868062907482	0.187204083905403
0.250000000000000	0.194385315133199	0.191400013895289	0.177269952378580
0.260000000000000	0.193517338070654	0.185744619116855	0.145384629978045
0.270000000000000	0.189673712836162	0.163451343968494	0.0814020205456930
0.280000000000000	0.172098000651740	0.101580443531585	0.0310533079578388
0.290000000000000	0.112640148090897	0.0363354649114091	0.0134139672870997
0.300000000000000	0.0384894851683953	0.0124504088948498	0.00811727029879578
0.310000000000000	0.0110890819724424	0.00655466912503856	0.00579687882536668
0.320000000000000	0.00519630921734685	0.00451169719992776	0.00433459725242857
0.330000000000000	0.00347440380264626	0.00334376811952038	0.00327605867512423
0.340000000000000	0.00255920096073198	0.00251607479233898	0.00248108989066810
0.350000000000000	0.00191908779666998	0.00189783014339772	0.00187797706629107
0.360000000000000	0.00144232972213823	0.00143042525884866	0.00141891601080566
0.370000000000000	0.00108278216706007	0.00107593639044010	0.00106924433694922
0.380000000000000	0.000810920975287083	0.000806972818551837	0.000803091053836965
0.390000000000000	0.000605382549255709	0.000603112577870179	0.000600871890299868
0.400000000000000	0.000450216989190999	0.000448919124733404	0.000447634161098003
0.410000000000000	0.000333368313759571	0.000332631563294454	0.000331900451921514
0.420000000000000	0.000245661420917470	0.000245246717786978	0.000244834452942062
0.430000000000000	0.000180086516044295	0.000179855304749082	0.000179625134243890
0.440000000000000	0.000131278676887975	0.000131151114228547	0.000131023989410200
0.450000000000000	9.51315193588307e-05	9.50619349593977e-05	9.49925317918020e-05
0.460000000000000	6.85059421730772e-05	6.84684417233688e-05	6.84310150151120e-05
0.470000000000000	4.90079945685121e-05	4.89880428039424e-05	4.89681204868654e-05
0.480000000000000	3.48180470361582e-05	3.48075746431763e-05	3.47971137851697e-05
0.490000000000000	2.45586864797280e-05	2.45532672359082e-05	2.45478524156818e-05
0.500000000000000	1.71922342112094e-05	1.71894712764179e-05	1.71867099882602e-05


==> fig/data/goodput_alpha_09_load_40_eps_10_betas.dat <==
beta    e0  e10 e20
0.0100000000000000	0.203233365077013	0.192014172668498	0.181170184205029
0.0200000000000000	0.245039315434907	0.235859224386955	0.226678196011865
0.0300000000000000	0.267654981592641	0.258970875369389	0.250103943062673
0.0400000000000000	0.282327581611421	0.273615749274855	0.264538804531998
0.0500000000000000	0.292687718415932	0.283707612843336	0.274152552378022
0.0600000000000000	0.300343288056362	0.290948546969963	0.280732366772996
0.0700000000000000	0.306130892096083	0.296203117244718	0.285162270413578
0.0800000000000000	0.310527037698773	0.299945392168526	0.287901951476314
0.0900000000000000	0.313813860267330	0.302435484620877	0.289171950687648
0.100000000000000	0.316153683726924	0.303795082842767	0.289027790255269
0.110000000000000	0.317622566222767	0.304035810088628	0.287380182082487
0.120000000000000	0.318220517102141	0.303057621949020	0.283978825661134
0.130000000000000	0.317862591357274	0.300618214865113	0.278361653991166
0.140000000000000	0.316345808826356	0.296262494955659	0.269767625942899
0.150000000000000	0.313274819992165	0.289188869512145	0.257030394272570
0.160000000000000	0.307907727477950	0.278025065609361	0.238557501602309
0.170000000000000	0.298847635984245	0.260548988700728	0.212727874984639
0.180000000000000	0.283488991045714	0.233728739795753	0.179263169159939
0.190000000000000	0.257400920108404	0.195340787287040	0.141286710091628
0.200000000000000	0.215374499821164	0.148346575722744	0.105182420806387
0.210000000000000	0.158396478614416	0.103109468741957	0.0763173699406798
0.220000000000000	0.101781353073248	0.0692494333672517	0.0557065788195192
0.230000000000000	0.0621302762968013	0.0476749497080460	0.0414687552349268
0.240000000000000	0.0399453306409122	0.0343133219943362	0.0314319110094025
0.250000000000000	0.0278092391768674	0.0255533967905745	0.0241078828478058
0.260000000000000	0.0204260319749006	0.0194011027155524	0.0186136354778822
0.270000000000000	0.0154042772586007	0.0148736529785889	0.0144194554193632
0.280000000000000	0.0117541992234296	0.0114553702368350	0.0111848706613956
0.290000000000000	0.00901501590212171	0.00883941238352511	0.00867566804323339
0.300000000000000	0.00692798365096544	0.00682275064443601	0.00672286531656512
0.310000000000000	0.00532549561955840	0.00526188941241290	0.00520078616568835
0.320000000000000	0.00409004050094198	0.00405147885016351	0.00401410820754123
0.330000000000000	0.00313573578119369	0.00311236390510538	0.00308956208209952
0.340000000000000	0.00239828786136499	0.00238415803726556	0.00237030104354161
0.350000000000000	0.00182881187044842	0.00182030546989757	0.00181192915091808
0.360000000000000	0.00138974133287983	0.00138464888774870	0.00137961806041751
0.370000000000000	0.00105199473222907	0.00104896655144069	0.00104596730664933
0.380000000000000	0.000792948311215169	0.000791161470438713	0.000789388077379413
0.390000000000000	0.000594949309970422	0.000593903953470350	0.000592864772639112
0.400000000000000	0.000444203844506361	0.000443597969591638	0.000442994893484843


==> fig/data/heatmap_aoii_rho_20_eps_10_psi_20.dat <==
0	0.0500000000000000	101
0	0.0750000000000000	101
0	0.100000000000000	101
0	0.125000000000000	101
0	0.150000000000000	101
0	0.175000000000000	101
0	0.200000000000000	101
0	0.225000000000000	101
0	0.250000000000000	101
0	0.275000000000000	101
0	0.300000000000000	101
0	0.325000000000000	101
0	0.350000000000000	101
0	0.375000000000000	101
0	0.400000000000000	101
0	0.425000000000000	101
0	0.450000000000000	101
0	0.475000000000000	101
0	0.500000000000000	101
0.0500000000000000	0.0500000000000000	86
0.0500000000000000	0.0750000000000000	74
0.0500000000000000	0.100000000000000	69
0.0500000000000000	0.125000000000000	66
0.0500000000000000	0.150000000000000	65
0.0500000000000000	0.175000000000000	64
0.0500000000000000	0.200000000000000	63
0.0500000000000000	0.225000000000000	63
0.0500000000000000	0.250000000000000	64
0.0500000000000000	0.275000000000000	72
0.0500000000000000	0.300000000000000	101
0.0500000000000000	0.325000000000000	101
0.0500000000000000	0.350000000000000	101
0.0500000000000000	0.375000000000000	101
0.0500000000000000	0.400000000000000	101
0.0500000000000000	0.425000000000000	101
0.0500000000000000	0.450000000000000	101
0.0500000000000000	0.475000000000000	101
0.0500000000000000	0.500000000000000	101
0.100000000000000	0.0500000000000000	69
0.100000000000000	0.0750000000000000	53
0.100000000000000	0.100000000000000	46
0.100000000000000	0.125000000000000	42
0.100000000000000	0.150000000000000	40
0.100000000000000	0.175000000000000	38
0.100000000000000	0.200000000000000	37
0.100000000000000	0.225000000000000	37
0.100000000000000	0.250000000000000	38
0.100000000000000	0.275000000000000	101
0.100000000000000	0.300000000000000	101
0.100000000000000	0.325000000000000	101
0.100000000000000	0.350000000000000	101
0.100000000000000	0.375000000000000	101
0.100000000000000	0.400000000000000	101
0.100000000000000	0.425000000000000	101
0.100000000000000	0.450000000000000	101
0.100000000000000	0.475000000000000	101
0.100000000000000	0.500000000000000	101
0.150000000000000	0.0500000000000000	66
0.150000000000000	0.0750000000000000	49
0.150000000000000	0.100000000000000	40
0.150000000000000	0.125000000000000	36
0.150000000000000	0.150000000000000	33
0.150000000000000	0.175000000000000	31
0.150000000000000	0.200000000000000	30
0.150000000000000	0.225000000000000	30
0.150000000000000	0.250000000000000	31
0.150000000000000	0.275000000000000	101
0.150000000000000	0.300000000000000	101
0.150000000000000	0.325000000000000	101
0.150000000000000	0.350000000000000	101
0.150000000000000	0.375000000000000	101
0.150000000000000	0.400000000000000	101
0.150000000000000	0.425000000000000	101
0.150000000000000	0.450000000000000	101
0.150000000000000	0.475000000000000	101
0.150000000000000	0.500000000000000	101
0.200000000000000	0.0500000000000000	65
0.200000000000000	0.0750000000000000	47
0.200000000000000	0.100000000000000	38
0.200000000000000	0.125000000000000	33
0.200000000000000	0.150000000000000	30
0.200000000000000	0.175000000000000	28
0.200000000000000	0.200000000000000	27
0.200000000000000	0.225000000000000	26
0.200000000000000	0.250000000000000	29
0.200000000000000	0.275000000000000	101
0.200000000000000	0.300000000000000	101
0.200000000000000	0.325000000000000	101
0.200000000000000	0.350000000000000	101
0.200000000000000	0.375000000000000	101
0.200000000000000	0.400000000000000	101
0.200000000000000	0.425000000000000	101
0.200000000000000	0.450000000000000	101
0.200000000000000	0.475000000000000	101
0.200000000000000	0.500000000000000	101
0.250000000000000	0.0500000000000000	64
0.250000000000000	0.0750000000000000	46
0.250000000000000	0.100000000000000	37
0.250000000000000	0.125000000000000	32
0.250000000000000	0.150000000000000	29
0.250000000000000	0.175000000000000	26
0.250000000000000	0.200000000000000	25
0.250000000000000	0.225000000000000	25
0.250000000000000	0.250000000000000	28
0.250000000000000	0.275000000000000	101
0.250000000000000	0.300000000000000	101
0.250000000000000	0.325000000000000	101
0.250000000000000	0.350000000000000	101
0.250000000000000	0.375000000000000	101
0.250000000000000	0.400000000000000	101
0.250000000000000	0.425000000000000	101
0.250000000000000	0.450000000000000	101
0.250000000000000	0.475000000000000	101
0.250000000000000	0.500000000000000	101
0.300000000000000	0.0500000000000000	64
0.300000000000000	0.0750000000000000	46
0.300000000000000	0.100000000000000	37
0.300000000000000	0.125000000000000	31
0.300000000000000	0.150000000000000	28
0.300000000000000	0.175000000000000	26
0.300000000000000	0.200000000000000	24
0.300000000000000	0.225000000000000	24
0.300000000000000	0.250000000000000	28
0.300000000000000	0.275000000000000	101
0.300000000000000	0.300000000000000	101
0.300000000000000	0.325000000000000	101
0.300000000000000	0.350000000000000	101
0.300000000000000	0.375000000000000	101
0.300000000000000	0.400000000000000	101
0.300000000000000	0.425000000000000	101
0.300000000000000	0.450000000000000	101
0.300000000000000	0.475000000000000	101
0.300000000000000	0.500000000000000	101
0.350000000000000	0.0500000000000000	63
0.350000000000000	0.0750000000000000	45
0.350000000000000	0.100000000000000	36
0.350000000000000	0.125000000000000	31
0.350000000000000	0.150000000000000	27
0.350000000000000	0.175000000000000	25
0.350000000000000	0.200000000000000	24
0.350000000000000	0.225000000000000	24
0.350000000000000	0.250000000000000	28
0.350000000000000	0.275000000000000	101
0.350000000000000	0.300000000000000	101
0.350000000000000	0.325000000000000	101
0.350000000000000	0.350000000000000	101
0.350000000000000	0.375000000000000	101
0.350000000000000	0.400000000000000	101
0.350000000000000	0.425000000000000	101
0.350000000000000	0.450000000000000	101
0.350000000000000	0.475000000000000	101
0.350000000000000	0.500000000000000	101
0.400000000000000	0.0500000000000000	63
0.400000000000000	0.0750000000000000	45
0.400000000000000	0.100000000000000	36
0.400000000000000	0.125000000000000	30
0.400000000000000	0.150000000000000	27
0.400000000000000	0.175000000000000	25
0.400000000000000	0.200000000000000	24
0.400000000000000	0.225000000000000	23
0.400000000000000	0.250000000000000	28
0.400000000000000	0.275000000000000	101
0.400000000000000	0.300000000000000	101
0.400000000000000	0.325000000000000	101
0.400000000000000	0.350000000000000	101
0.400000000000000	0.375000000000000	101
0.400000000000000	0.400000000000000	101
0.400000000000000	0.425000000000000	101
0.400000000000000	0.450000000000000	101
0.400000000000000	0.475000000000000	101
0.400000000000000	0.500000000000000	101
0.450000000000000	0.0500000000000000	63
0.450000000000000	0.0750000000000000	45
0.450000000000000	0.100000000000000	36
0.450000000000000	0.125000000000000	30
0.450000000000000	0.150000000000000	27
0.450000000000000	0.175000000000000	25
0.450000000000000	0.200000000000000	23
0.450000000000000	0.225000000000000	23
0.450000000000000	0.250000000000000	28
0.450000000000000	0.275000000000000	101
0.450000000000000	0.300000000000000	101
0.450000000000000	0.325000000000000	101
0.450000000000000	0.350000000000000	101
0.450000000000000	0.375000000000000	101
0.450000000000000	0.400000000000000	101
0.450000000000000	0.425000000000000	101
0.450000000000000	0.450000000000000	101
0.450000000000000	0.475000000000000	101
0.450000000000000	0.500000000000000	101
0.500000000000000	0.0500000000000000	63
0.500000000000000	0.0750000000000000	45
0.500000000000000	0.100000000000000	35
0.500000000000000	0.125000000000000	30
0.500000000000000	0.150000000000000	27
0.500000000000000	0.175000000000000	24
0.500000000000000	0.200000000000000	23
0.500000000000000	0.225000000000000	23
0.500000000000000	0.250000000000000	28
0.500000000000000	0.275000000000000	101
0.500000000000000	0.300000000000000	101
0.500000000000000	0.325000000000000	101
0.500000000000000	0.350000000000000	101
0.500000000000000	0.375000000000000	101
0.500000000000000	0.400000000000000	101
0.500000000000000	0.425000000000000	101
0.500000000000000	0.450000000000000	101
0.500000000000000	0.475000000000000	101
0.500000000000000	0.500000000000000	101
0.550000000000000	0.0500000000000000	63
0.550000000000000	0.0750000000000000	45
0.550000000000000	0.100000000000000	35
0.550000000000000	0.125000000000000	30
0.550000000000000	0.150000000000000	27
0.550000000000000	0.175000000000000	24
0.550000000000000	0.200000000000000	23
0.550000000000000	0.225000000000000	23
0.550000000000000	0.250000000000000	28
0.550000000000000	0.275000000000000	101
0.550000000000000	0.300000000000000	101
0.550000000000000	0.325000000000000	101
0.550000000000000	0.350000000000000	101
0.550000000000000	0.375000000000000	101
0.550000000000000	0.400000000000000	101
0.550000000000000	0.425000000000000	101
0.550000000000000	0.450000000000000	101
0.550000000000000	0.475000000000000	101
0.550000000000000	0.500000000000000	101
0.600000000000000	0.0500000000000000	63
0.600000000000000	0.0750000000000000	44
0.600000000000000	0.100000000000000	35
0.600000000000000	0.125000000000000	30
0.600000000000000	0.150000000000000	26
0.600000000000000	0.175000000000000	24
0.600000000000000	0.200000000000000	23
0.600000000000000	0.225000000000000	23
0.600000000000000	0.250000000000000	28
0.600000000000000	0.275000000000000	101
0.600000000000000	0.300000000000000	101
0.600000000000000	0.325000000000000	101
0.600000000000000	0.350000000000000	101
0.600000000000000	0.375000000000000	101
0.600000000000000	0.400000000000000	101
0.600000000000000	0.425000000000000	101
0.600000000000000	0.450000000000000	101
0.600000000000000	0.475000000000000	101
0.600000000000000	0.500000000000000	101
0.650000000000000	0.0500000000000000	63
0.650000000000000	0.0750000000000000	44
0.650000000000000	0.100000000000000	35
0.650000000000000	0.125000000000000	30
0.650000000000000	0.150000000000000	26
0.650000000000000	0.175000000000000	24
0.650000000000000	0.200000000000000	23
0.650000000000000	0.225000000000000	23
0.650000000000000	0.250000000000000	28
0.650000000000000	0.275000000000000	101
0.650000000000000	0.300000000000000	101
0.650000000000000	0.325000000000000	101
0.650000000000000	0.350000000000000	101
0.650000000000000	0.375000000000000	101
0.650000000000000	0.400000000000000	101
0.650000000000000	0.425000000000000	101
0.650000000000000	0.450000000000000	101
0.650000000000000	0.475000000000000	101
0.650000000000000	0.500000000000000	101
0.700000000000000	0.0500000000000000	63
0.700000000000000	0.0750000000000000	44
0.700000000000000	0.100000000000000	35
0.700000000000000	0.125000000000000	30
0.700000000000000	0.150000000000000	26
0.700000000000000	0.175000000000000	24
0.700000000000000	0.200000000000000	23
0.700000000000000	0.225000000000000	23
0.700000000000000	0.250000000000000	28
0.700000000000000	0.275000000000000	101
0.700000000000000	0.300000000000000	101
0.700000000000000	0.325000000000000	101
0.700000000000000	0.350000000000000	101
0.700000000000000	0.375000000000000	101
0.700000000000000	0.400000000000000	101
0.700000000000000	0.425000000000000	101
0.700000000000000	0.450000000000000	101
0.700000000000000	0.475000000000000	101
0.700000000000000	0.500000000000000	101
0.750000000000000	0.0500000000000000	63
0.750000000000000	0.0750000000000000	44
0.750000000000000	0.100000000000000	35
0.750000000000000	0.125000000000000	30
0.750000000000000	0.150000000000000	26
0.750000000000000	0.175000000000000	24
0.750000000000000	0.200000000000000	23
0.750000000000000	0.225000000000000	23
0.750000000000000	0.250000000000000	28
0.750000000000000	0.275000000000000	101
0.750000000000000	0.300000000000000	101
0.750000000000000	0.325000000000000	101
0.750000000000000	0.350000000000000	101
0.750000000000000	0.375000000000000	101
0.750000000000000	0.400000000000000	101
0.750000000000000	0.425000000000000	101
0.750000000000000	0.450000000000000	101
0.750000000000000	0.475000000000000	101
0.750000000000000	0.500000000000000	101
0.800000000000000	0.0500000000000000	63
0.800000000000000	0.0750000000000000	44
0.800000000000000	0.100000000000000	35
0.800000000000000	0.125000000000000	30
0.800000000000000	0.150000000000000	26
0.800000000000000	0.175000000000000	24
0.800000000000000	0.200000000000000	23
0.800000000000000	0.225000000000000	23
0.800000000000000	0.250000000000000	28
0.800000000000000	0.275000000000000	101
0.800000000000000	0.300000000000000	101
0.800000000000000	0.325000000000000	101
0.800000000000000	0.350000000000000	101
0.800000000000000	0.375000000000000	101
0.800000000000000	0.400000000000000	101
0.800000000000000	0.425000000000000	101
0.800000000000000	0.450000000000000	101
0.800000000000000	0.475000000000000	101
0.800000000000000	0.500000000000000	101
0.850000000000000	0.0500000000000000	62
0.850000000000000	0.0750000000000000	44
0.850000000000000	0.100000000000000	35
0.850000000000000	0.125000000000000	29
0.850000000000000	0.150000000000000	26
0.850000000000000	0.175000000000000	24
0.850000000000000	0.200000000000000	23
0.850000000000000	0.225000000000000	23
0.850000000000000	0.250000000000000	29
0.850000000000000	0.275000000000000	101
0.850000000000000	0.300000000000000	101
0.850000000000000	0.325000000000000	101
0.850000000000000	0.350000000000000	101
0.850000000000000	0.375000000000000	101
0.850000000000000	0.400000000000000	101
0.850000000000000	0.425000000000000	101
0.850000000000000	0.450000000000000	101
0.850000000000000	0.475000000000000	101
0.850000000000000	0.500000000000000	101
0.900000000000000	0.0500000000000000	62
0.900000000000000	0.0750000000000000	44
0.900000000000000	0.100000000000000	35
0.900000000000000	0.125000000000000	29
0.900000000000000	0.150000000000000	26
0.900000000000000	0.175000000000000	24
0.900000000000000	0.200000000000000	23
0.900000000000000	0.225000000000000	23
0.900000000000000	0.250000000000000	29
0.900000000000000	0.275000000000000	101
0.900000000000000	0.300000000000000	101
0.900000000000000	0.325000000000000	101
0.900000000000000	0.350000000000000	101
0.900000000000000	0.375000000000000	101
0.900000000000000	0.400000000000000	101
0.900000000000000	0.425000000000000	101
0.900000000000000	0.450000000000000	101
0.900000000000000	0.475000000000000	101
0.900000000000000	0.500000000000000	101
0.950000000000000	0.0500000000000000	62
0.950000000000000	0.0750000000000000	44
0.950000000000000	0.100000000000000	35
0.950000000000000	0.125000000000000	29
0.950000000000000	0.150000000000000	26
0.950000000000000	0.175000000000000	24
0.950000000000000	0.200000000000000	23
0.950000000000000	0.225000000000000	22
0.950000000000000	0.250000000000000	29
0.950000000000000	0.275000000000000	101
0.950000000000000	0.300000000000000	101
0.950000000000000	0.325000000000000	101
0.950000000000000	0.350000000000000	101
0.950000000000000	0.375000000000000	101
0.950000000000000	0.400000000000000	101
0.950000000000000	0.425000000000000	101
0.950000000000000	0.450000000000000	101
0.950000000000000	0.475000000000000	101
0.950000000000000	0.500000000000000	101
1	0.0500000000000000	62
1	0.0750000000000000	44
1	0.100000000000000	35
1	0.125000000000000	29
1	0.150000000000000	26
1	0.175000000000000	24
1	0.200000000000000	23
1	0.225000000000000	22
1	0.250000000000000	29
1	0.275000000000000	101
1	0.300000000000000	101
1	0.325000000000000	101
1	0.350000000000000	101
1	0.375000000000000	101
1	0.400000000000000	101
1	0.425000000000000	101
1	0.450000000000000	101
1	0.475000000000000	101
1	0.500000000000000	101


==> fig/data/heatmap_aoii_rho_40_eps_10_psi_20.dat <==
0	0.0500000000000000	101
0	0.0750000000000000	101
0	0.100000000000000	101
0	0.125000000000000	101
0	0.150000000000000	101
0	0.175000000000000	101
0	0.200000000000000	101
0	0.225000000000000	101
0	0.250000000000000	101
0	0.275000000000000	101
0	0.300000000000000	101
0	0.325000000000000	101
0	0.350000000000000	101
0	0.375000000000000	101
0	0.400000000000000	101
0	0.425000000000000	101
0	0.450000000000000	101
0	0.475000000000000	101
0	0.500000000000000	101
0.0500000000000000	0.0500000000000000	101
0.0500000000000000	0.0750000000000000	89
0.0500000000000000	0.100000000000000	82
0.0500000000000000	0.125000000000000	79
0.0500000000000000	0.150000000000000	79
0.0500000000000000	0.175000000000000	84
0.0500000000000000	0.200000000000000	101
0.0500000000000000	0.225000000000000	101
0.0500000000000000	0.250000000000000	101
0.0500000000000000	0.275000000000000	101
0.0500000000000000	0.300000000000000	101
0.0500000000000000	0.325000000000000	101
0.0500000000000000	0.350000000000000	101
0.0500000000000000	0.375000000000000	101
0.0500000000000000	0.400000000000000	101
0.0500000000000000	0.425000000000000	101
0.0500000000000000	0.450000000000000	101
0.0500000000000000	0.475000000000000	101
0.0500000000000000	0.500000000000000	101
0.100000000000000	0.0500000000000000	98
0.100000000000000	0.0750000000000000	79
0.100000000000000	0.100000000000000	72
0.100000000000000	0.125000000000000	70
0.100000000000000	0.150000000000000	77
0.100000000000000	0.175000000000000	101
0.100000000000000	0.200000000000000	101
0.100000000000000	0.225000000000000	101
0.100000000000000	0.250000000000000	101
0.100000000000000	0.275000000000000	101
0.100000000000000	0.300000000000000	101
0.100000000000000	0.325000000000000	101
0.100000000000000	0.350000000000000	101
0.100000000000000	0.375000000000000	101
0.100000000000000	0.400000000000000	101
0.100000000000000	0.425000000000000	101
0.100000000000000	0.450000000000000	101
0.100000000000000	0.475000000000000	101
0.100000000000000	0.500000000000000	101
0.150000000000000	0.0500000000000000	98
0.150000000000000	0.0750000000000000	79
0.150000000000000	0.100000000000000	72
0.150000000000000	0.125000000000000	73
0.150000000000000	0.150000000000000	85
0.150000000000000	0.175000000000000	101
0.150000000000000	0.200000000000000	101
0.150000000000000	0.225000000000000	101
0.150000000000000	0.250000000000000	101
0.150000000000000	0.275000000000000	101
0.150000000000000	0.300000000000000	101
0.150000000000000	0.325000000000000	101
0.150000000000000	0.350000000000000	101
0.150000000000000	0.375000000000000	101
0.150000000000000	0.400000000000000	101
0.150000000000000	0.425000000000000	101
0.150000000000000	0.450000000000000	101
0.150000000000000	0.475000000000000	101
0.150000000000000	0.500000000000000	101
0.200000000000000	0.0500000000000000	98
0.200000000000000	0.0750000000000000	80
0.200000000000000	0.100000000000000	73
0.200000000000000	0.125000000000000	75
0.200000000000000	0.150000000000000	91
0.200000000000000	0.175000000000000	101
0.200000000000000	0.200000000000000	101
0.200000000000000	0.225000000000000	101
0.200000000000000	0.250000000000000	101
0.200000000000000	0.275000000000000	101
0.200000000000000	0.300000000000000	101
0.200000000000000	0.325000000000000	101
0.200000000000000	0.350000000000000	101
0.200000000000000	0.375000000000000	101
0.200000000000000	0.400000000000000	101
0.200000000000000	0.425000000000000	101
0.200000000000000	0.450000000000000	101
0.200000000000000	0.475000000000000	101
0.200000000000000	0.500000000000000	101
0.250000000000000	0.0500000000000000	98
0.250000000000000	0.0750000000000000	80
0.250000000000000	0.100000000000000	74
0.250000000000000	0.125000000000000	77
0.250000000000000	0.150000000000000	95
0.250000000000000	0.175000000000000	101
0.250000000000000	0.200000000000000	101
0.250000000000000	0.225000000000000	101
0.250000000000000	0.250000000000000	101
0.250000000000000	0.275000000000000	101
0.250000000000000	0.300000000000000	101
0.250000000000000	0.325000000000000	101
0.250000000000000	0.350000000000000	101
0.250000000000000	0.375000000000000	101
0.250000000000000	0.400000000000000	101
0.250000000000000	0.425000000000000	101
0.250000000000000	0.450000000000000	101
0.250000000000000	0.475000000000000	101
0.250000000000000	0.500000000000000	101
0.300000000000000	0.0500000000000000	99
0.300000000000000	0.0750000000000000	80
0.300000000000000	0.100000000000000	74
0.300000000000000	0.125000000000000	78
0.300000000000000	0.150000000000000	98
0.300000000000000	0.175000000000000	101
0.300000000000000	0.200000000000000	101
0.300000000000000	0.225000000000000	101
0.300000000000000	0.250000000000000	101
0.300000000000000	0.275000000000000	101
0.300000000000000	0.300000000000000	101
0.300000000000000	0.325000000000000	101
0.300000000000000	0.350000000000000	101
0.300000000000000	0.375000000000000	101
0.300000000000000	0.400000000000000	101
0.300000000000000	0.425000000000000	101
0.300000000000000	0.450000000000000	101
0.300000000000000	0.475000000000000	101
0.300000000000000	0.500000000000000	101
0.350000000000000	0.0500000000000000	99
0.350000000000000	0.0750000000000000	81
0.350000000000000	0.100000000000000	75
0.350000000000000	0.125000000000000	79
0.350000000000000	0.150000000000000	100
0.350000000000000	0.175000000000000	101
0.350000000000000	0.200000000000000	101
0.350000000000000	0.225000000000000	101
0.350000000000000	0.250000000000000	101
0.350000000000000	0.275000000000000	101
0.350000000000000	0.300000000000000	101
0.350000000000000	0.325000000000000	101
0.350000000000000	0.350000000000000	101
0.350000000000000	0.375000000000000	101
0.350000000000000	0.400000000000000	101
0.350000000000000	0.425000000000000	101
0.350000000000000	0.450000000000000	101
0.350000000000000	0.475000000000000	101
0.350000000000000	0.500000000000000	101
0.400000000000000	0.0500000000000000	99
0.400000000000000	0.0750000000000000	81
0.400000000000000	0.100000000000000	75
0.400000000000000	0.125000000000000	79
0.400000000000000	0.150000000000000	101
0.400000000000000	0.175000000000000	101
0.400000000000000	0.200000000000000	101
0.400000000000000	0.225000000000000	101
0.400000000000000	0.250000000000000	101
0.400000000000000	0.275000000000000	101
0.400000000000000	0.300000000000000	101
0.400000000000000	0.325000000000000	101
0.400000000000000	0.350000000000000	101
0.400000000000000	0.375000000000000	101
0.400000000000000	0.400000000000000	101
0.400000000000000	0.425000000000000	101
0.400000000000000	0.450000000000000	101
0.400000000000000	0.475000000000000	101
0.400000000000000	0.500000000000000	101
0.450000000000000	0.0500000000000000	99
0.450000000000000	0.0750000000000000	81
0.450000000000000	0.100000000000000	76
0.450000000000000	0.125000000000000	80
0.450000000000000	0.150000000000000	101
0.450000000000000	0.175000000000000	101
0.450000000000000	0.200000000000000	101
0.450000000000000	0.225000000000000	101
0.450000000000000	0.250000000000000	101
0.450000000000000	0.275000000000000	101
0.450000000000000	0.300000000000000	101
0.450000000000000	0.325000000000000	101
0.450000000000000	0.350000000000000	101
0.450000000000000	0.375000000000000	101
0.450000000000000	0.400000000000000	101
0.450000000000000	0.425000000000000	101
0.450000000000000	0.450000000000000	101
0.450000000000000	0.475000000000000	101
0.450000000000000	0.500000000000000	101
0.500000000000000	0.0500000000000000	99
0.500000000000000	0.0750000000000000	81
0.500000000000000	0.100000000000000	76
0.500000000000000	0.125000000000000	81
0.500000000000000	0.150000000000000	101
0.500000000000000	0.175000000000000	101
0.500000000000000	0.200000000000000	101
0.500000000000000	0.225000000000000	101
0.500000000000000	0.250000000000000	101
0.500000000000000	0.275000000000000	101
0.500000000000000	0.300000000000000	101
0.500000000000000	0.325000000000000	101
0.500000000000000	0.350000000000000	101
0.500000000000000	0.375000000000000	101
0.500000000000000	0.400000000000000	101
0.500000000000000	0.425000000000000	101
0.500000000000000	0.450000000000000	101
0.500000000000000	0.475000000000000	101
0.500000000000000	0.500000000000000	101
0.550000000000000	0.0500000000000000	99
0.550000000000000	0.0750000000000000	81
0.550000000000000	0.100000000000000	76
0.550000000000000	0.125000000000000	81
0.550000000000000	0.150000000000000	101
0.550000000000000	0.175000000000000	101
0.550000000000000	0.200000000000000	101
0.550000000000000	0.225000000000000	101
0.550000000000000	0.250000000000000	101
0.550000000000000	0.275000000000000	101
0.550000000000000	0.300000000000000	101
0.550000000000000	0.325000000000000	101
0.550000000000000	0.350000000000000	101
0.550000000000000	0.375000000000000	101
0.550000000000000	0.400000000000000	101
0.550000000000000	0.425000000000000	101
0.550000000000000	0.450000000000000	101
0.550000000000000	0.475000000000000	101
0.550000000000000	0.500000000000000	101
0.600000000000000	0.0500000000000000	99
0.600000000000000	0.0750000000000000	81
0.600000000000000	0.100000000000000	76
0.600000000000000	0.125000000000000	81
0.600000000000000	0.150000000000000	101
0.600000000000000	0.175000000000000	101
0.600000000000000	0.200000000000000	101
0.600000000000000	0.225000000000000	101
0.600000000000000	0.250000000000000	101
0.600000000000000	0.275000000000000	101
0.600000000000000	0.300000000000000	101
0.600000000000000	0.325000000000000	101
0.600000000000000	0.350000000000000	101
0.600000000000000	0.375000000000000	101
0.600000000000000	0.400000000000000	101
0.600000000000000	0.425000000000000	101
0.600000000000000	0.450000000000000	101
0.600000000000000	0.475000000000000	101
0.600000000000000	0.500000000000000	101
0.650000000000000	0.0500000000000000	99
0.650000000000000	0.0750000000000000	81
0.650000000000000	0.100000000000000	76
0.650000000000000	0.125000000000000	82
0.650000000000000	0.150000000000000	101
0.650000000000000	0.175000000000000	101
0.650000000000000	0.200000000000000	101
0.650000000000000	0.225000000000000	101
0.650000000000000	0.250000000000000	101
0.650000000000000	0.275000000000000	101
0.650000000000000	0.300000000000000	101
0.650000000000000	0.325000000000000	101
0.650000000000000	0.350000000000000	101
0.650000000000000	0.375000000000000	101
0.650000000000000	0.400000000000000	101
0.650000000000000	0.425000000000000	101
0.650000000000000	0.450000000000000	101
0.650000000000000	0.475000000000000	101
0.650000000000000	0.500000000000000	101
0.700000000000000	0.0500000000000000	99
0.700000000000000	0.0750000000000000	81
0.700000000000000	0.100000000000000	76
0.700000000000000	0.125000000000000	82
0.700000000000000	0.150000000000000	101
0.700000000000000	0.175000000000000	101
0.700000000000000	0.200000000000000	101
0.700000000000000	0.225000000000000	101
0.700000000000000	0.250000000000000	101
0.700000000000000	0.275000000000000	101
0.700000000000000	0.300000000000000	101
0.700000000000000	0.325000000000000	101
0.700000000000000	0.350000000000000	101
0.700000000000000	0.375000000000000	101
0.700000000000000	0.400000000000000	101
0.700000000000000	0.425000000000000	101
0.700000000000000	0.450000000000000	101
0.700000000000000	0.475000000000000	101
0.700000000000000	0.500000000000000	101
0.750000000000000	0.0500000000000000	99
0.750000000000000	0.0750000000000000	82
0.750000000000000	0.100000000000000	77
0.750000000000000	0.125000000000000	82
0.750000000000000	0.150000000000000	101
0.750000000000000	0.175000000000000	101
0.750000000000000	0.200000000000000	101
0.750000000000000	0.225000000000000	101
0.750000000000000	0.250000000000000	101
0.750000000000000	0.275000000000000	101
0.750000000000000	0.300000000000000	101
0.750000000000000	0.325000000000000	101
0.750000000000000	0.350000000000000	101
0.750000000000000	0.375000000000000	101
0.750000000000000	0.400000000000000	101
0.750000000000000	0.425000000000000	101
0.750000000000000	0.450000000000000	101
0.750000000000000	0.475000000000000	101
0.750000000000000	0.500000000000000	101
0.800000000000000	0.0500000000000000	100
0.800000000000000	0.0750000000000000	82
0.800000000000000	0.100000000000000	77
0.800000000000000	0.125000000000000	82
0.800000000000000	0.150000000000000	101
0.800000000000000	0.175000000000000	101
0.800000000000000	0.200000000000000	101
0.800000000000000	0.225000000000000	101
0.800000000000000	0.250000000000000	101
0.800000000000000	0.275000000000000	101
0.800000000000000	0.300000000000000	101
0.800000000000000	0.325000000000000	101
0.800000000000000	0.350000000000000	101
0.800000000000000	0.375000000000000	101
0.800000000000000	0.400000000000000	101
0.800000000000000	0.425000000000000	101
0.800000000000000	0.450000000000000	101
0.800000000000000	0.475000000000000	101
0.800000000000000	0.500000000000000	101
0.850000000000000	0.0500000000000000	100
0.850000000000000	0.0750000000000000	82
0.850000000000000	0.100000000000000	77
0.850000000000000	0.125000000000000	83
0.850000000000000	0.150000000000000	101
0.850000000000000	0.175000000000000	101
0.850000000000000	0.200000000000000	101
0.850000000000000	0.225000000000000	101
0.850000000000000	0.250000000000000	101
0.850000000000000	0.275000000000000	101
0.850000000000000	0.300000000000000	101
0.850000000000000	0.325000000000000	101
0.850000000000000	0.350000000000000	101
0.850000000000000	0.375000000000000	101
0.850000000000000	0.400000000000000	101
0.850000000000000	0.425000000000000	101
0.850000000000000	0.450000000000000	101
0.850000000000000	0.475000000000000	101
0.850000000000000	0.500000000000000	101
0.900000000000000	0.0500000000000000	100
0.900000000000000	0.0750000000000000	82
0.900000000000000	0.100000000000000	77
0.900000000000000	0.125000000000000	83
0.900000000000000	0.150000000000000	101
0.900000000000000	0.175000000000000	101
0.900000000000000	0.200000000000000	101
0.900000000000000	0.225000000000000	101
0.900000000000000	0.250000000000000	101
0.900000000000000	0.275000000000000	101
0.900000000000000	0.300000000000000	101
0.900000000000000	0.325000000000000	101
0.900000000000000	0.350000000000000	101
0.900000000000000	0.375000000000000	101
0.900000000000000	0.400000000000000	101
0.900000000000000	0.425000000000000	101
0.900000000000000	0.450000000000000	101
0.900000000000000	0.475000000000000	101
0.900000000000000	0.500000000000000	101
0.950000000000000	0.0500000000000000	100
0.950000000000000	0.0750000000000000	82
0.950000000000000	0.100000000000000	77
0.950000000000000	0.125000000000000	83
0.950000000000000	0.150000000000000	101
0.950000000000000	0.175000000000000	101
0.950000000000000	0.200000000000000	101
0.950000000000000	0.225000000000000	101
0.950000000000000	0.250000000000000	101
0.950000000000000	0.275000000000000	101
0.950000000000000	0.300000000000000	101
0.950000000000000	0.325000000000000	101
0.950000000000000	0.350000000000000	101
0.950000000000000	0.375000000000000	101
0.950000000000000	0.400000000000000	101
0.950000000000000	0.425000000000000	101
0.950000000000000	0.450000000000000	101
0.950000000000000	0.475000000000000	101
0.950000000000000	0.500000000000000	101
1	0.0500000000000000	100
1	0.0750000000000000	82
1	0.100000000000000	77
1	0.125000000000000	83
1	0.150000000000000	101
1	0.175000000000000	101
1	0.200000000000000	101
1	0.225000000000000	101
1	0.250000000000000	101
1	0.275000000000000	101
1	0.300000000000000	101
1	0.325000000000000	101
1	0.350000000000000	101
1	0.375000000000000	101
1	0.400000000000000	101
1	0.425000000000000	101
1	0.450000000000000	101
1	0.475000000000000	101
1	0.500000000000000	101


==> fig/data/heatmap_goodput_rho_20_eps_10_psi_20.dat <==
0	0.0500000000000000	0
0	0.0750000000000000	0
0	0.100000000000000	0
0	0.125000000000000	0
0	0.150000000000000	0
0	0.175000000000000	0
0	0.200000000000000	0
0	0.225000000000000	0
0	0.250000000000000	0
0	0.275000000000000	0
0	0.300000000000000	0
0	0.325000000000000	0
0	0.350000000000000	0
0	0.375000000000000	0
0	0.400000000000000	0
0	0.425000000000000	0
0	0.450000000000000	0
0	0.475000000000000	0
0	0.500000000000000	0
0.0500000000000000	0.0500000000000000	0.156476869524634
0.0500000000000000	0.0750000000000000	0.159985730374389
0.0500000000000000	0.100000000000000	0.161764821425892
0.0500000000000000	0.125000000000000	0.162820570629073
0.0500000000000000	0.150000000000000	0.163501377065385
0.0500000000000000	0.175000000000000	0.163955850295553
0.0500000000000000	0.200000000000000	0.164249562774264
0.0500000000000000	0.225000000000000	0.164377969663071
0.0500000000000000	0.250000000000000	0.163829037192461
0.0500000000000000	0.275000000000000	0.144643431076187
0.0500000000000000	0.300000000000000	0.0192275144431901
0.0500000000000000	0.325000000000000	0.00395001120215044
0.0500000000000000	0.350000000000000	0.00190637872982281
0.0500000000000000	0.375000000000000	0.000934344368305623
0.0500000000000000	0.400000000000000	0.000449472487111557
0.0500000000000000	0.425000000000000	0.000210301202070226
0.0500000000000000	0.450000000000000	9.50928151330202e-05
0.0500000000000000	0.475000000000000	4.13367041539062e-05
0.0500000000000000	0.500000000000000	1.71907381386807e-05
0.100000000000000	0.0500000000000000	0.167899850744790
0.100000000000000	0.0750000000000000	0.172370537133538
0.100000000000000	0.100000000000000	0.174687969683876
0.100000000000000	0.125000000000000	0.176076629970898
0.100000000000000	0.150000000000000	0.176969695842595
0.100000000000000	0.175000000000000	0.177550334653651
0.100000000000000	0.200000000000000	0.177883536850022
0.100000000000000	0.225000000000000	0.177845945565584
0.100000000000000	0.250000000000000	0.174856681980544
0.100000000000000	0.275000000000000	0.106088839463256
0.100000000000000	0.300000000000000	0.0101700028428329
0.100000000000000	0.325000000000000	0.00382892928653924
0.100000000000000	0.350000000000000	0.00189106259103174
0.100000000000000	0.375000000000000	0.000930470615474626
0.100000000000000	0.400000000000000	0.000448495819384768
0.100000000000000	0.425000000000000	0.000210066017070710
0.100000000000000	0.450000000000000	9.50396747591247e-05
0.100000000000000	0.475000000000000	4.13255819271857e-05
0.100000000000000	0.500000000000000	1.71886051278609e-05
0.150000000000000	0.0500000000000000	0.172022468348831
0.150000000000000	0.0750000000000000	0.176871387437095
0.150000000000000	0.100000000000000	0.179402755224652
0.150000000000000	0.125000000000000	0.180923089396711
0.150000000000000	0.150000000000000	0.181897443648982
0.150000000000000	0.175000000000000	0.182520290490825
0.150000000000000	0.200000000000000	0.182848114356858
0.150000000000000	0.225000000000000	0.182649192126582
0.150000000000000	0.250000000000000	0.177392113509501
0.150000000000000	0.275000000000000	0.0846417679497716
0.150000000000000	0.300000000000000	0.00907932724195901
0.150000000000000	0.325000000000000	0.00380309133675324
0.150000000000000	0.350000000000000	0.00188610801673965
0.150000000000000	0.375000000000000	0.000929192590020076
0.150000000000000	0.400000000000000	0.000448171987327166
0.150000000000000	0.425000000000000	0.000209987837161963
0.150000000000000	0.450000000000000	9.50219859032540e-05
0.150000000000000	0.475000000000000	4.13218770529539e-05
0.150000000000000	0.500000000000000	1.71878943639047e-05
0.200000000000000	0.0500000000000000	0.174146049779244
0.200000000000000	0.0750000000000000	0.179196027045867
0.200000000000000	0.100000000000000	0.181841457804344
0.200000000000000	0.125000000000000	0.183431666995663
0.200000000000000	0.150000000000000	0.184448247763088
0.200000000000000	0.175000000000000	0.185090909464575
0.200000000000000	0.200000000000000	0.185408583928386
0.200000000000000	0.225000000000000	0.185087469960297
0.200000000000000	0.250000000000000	0.178106623234922
0.200000000000000	0.275000000000000	0.0738022413334831
0.200000000000000	0.300000000000000	0.00870538000354031
0.200000000000000	0.325000000000000	0.00379141196144187
0.200000000000000	0.350000000000000	0.00188365292282952
0.200000000000000	0.375000000000000	0.000928556002590146
0.200000000000000	0.400000000000000	0.000448010391618967
0.200000000000000	0.425000000000000	0.000209948787339233
0.200000000000000	0.450000000000000	9.50131460999977e-05
0.200000000000000	0.475000000000000	4.13200250821585e-05
0.200000000000000	0.500000000000000	1.71875390165614e-05
0.250000000000000	0.0500000000000000	0.175440486553289
0.250000000000000	0.0750000000000000	0.180615039391822
0.250000000000000	0.100000000000000	0.183331224146411
0.250000000000000	0.125000000000000	0.184964619907138
0.250000000000000	0.150000000000000	0.186006913236265
0.250000000000000	0.175000000000000	0.186660736040078
0.250000000000000	0.200000000000000	0.186969027364216
0.250000000000000	0.225000000000000	0.186556132884594
0.250000000000000	0.250000000000000	0.178279122051176
0.250000000000000	0.275000000000000	0.0675429015990848
0.250000000000000	0.300000000000000	0.00852127646425869
0.250000000000000	0.325000000000000	0.00378470169107595
0.250000000000000	0.350000000000000	0.00188218652986110
0.250000000000000	0.375000000000000	0.000928174820204570
0.250000000000000	0.400000000000000	0.000447913536347221
0.250000000000000	0.425000000000000	0.000209925370271521
0.250000000000000	0.450000000000000	9.50078436917997e-05
0.250000000000000	0.475000000000000	4.13189140545937e-05
0.250000000000000	0.500000000000000	1.71873258221200e-05
0.300000000000000	0.0500000000000000	0.176311973872666
0.300000000000000	0.0750000000000000	0.181571241176980
0.300000000000000	0.100000000000000	0.184335563790738
0.300000000000000	0.125000000000000	0.185998259371953
0.300000000000000	0.150000000000000	0.187057807015634
0.300000000000000	0.175000000000000	0.187718669553353
0.300000000000000	0.200000000000000	0.188019058492588
0.300000000000000	0.225000000000000	0.187535681562132
0.300000000000000	0.250000000000000	0.178263914575670
0.300000000000000	0.275000000000000	0.0635279729942953
0.300000000000000	0.300000000000000	0.00841264711098060
0.300000000000000	0.325000000000000	0.00378033432458278
0.300000000000000	0.350000000000000	0.00188121162976010
0.300000000000000	0.375000000000000	0.000927921017996784
0.300000000000000	0.400000000000000	0.000447849008617659
0.300000000000000	0.425000000000000	0.000209909764226817
0.300000000000000	0.450000000000000	9.50043093576934e-05
0.300000000000000	0.475000000000000	4.13181734227997e-05
0.300000000000000	0.500000000000000	1.71871837021901e-05
0.350000000000000	0.0500000000000000	0.176938665226724
0.350000000000000	0.0750000000000000	0.182259263473975
0.350000000000000	0.100000000000000	0.185058443867801
0.350000000000000	0.125000000000000	0.186742309230028
0.350000000000000	0.150000000000000	0.187814218940226
0.350000000000000	0.175000000000000	0.188479876609456
0.350000000000000	0.200000000000000	0.188773712520643
0.350000000000000	0.225000000000000	0.188234839561883
0.350000000000000	0.250000000000000	0.178180852009656
0.350000000000000	0.275000000000000	0.0607522369793292
0.350000000000000	0.300000000000000	0.00834123042739447
0.350000000000000	0.325000000000000	0.00377726194123304
0.350000000000000	0.350000000000000	0.00188051656925572
0.350000000000000	0.375000000000000	0.000927739886870503
0.350000000000000	0.400000000000000	0.000447802938188081
0.350000000000000	0.425000000000000	0.000209898619669522
0.350000000000000	0.450000000000000	9.50017851344302e-05
0.350000000000000	0.475000000000000	4.13176444401495e-05
0.350000000000000	0.500000000000000	1.71870821856347e-05
0.400000000000000	0.0500000000000000	0.177410989409940
0.400000000000000	0.0750000000000000	0.182778036280976
0.400000000000000	0.100000000000000	0.185603618091818
0.400000000000000	0.125000000000000	0.187303488936197
0.400000000000000	0.150000000000000	0.188384682831117
0.400000000000000	0.175000000000000	0.189053793295790
0.400000000000000	0.200000000000000	0.189342174049544
0.400000000000000	0.225000000000000	0.188758604980396
0.400000000000000	0.250000000000000	0.178075573475200
0.400000000000000	0.275000000000000	0.0587255444475509
0.400000000000000	0.300000000000000	0.00829078882630022
0.400000000000000	0.325000000000000	0.00377498176890961
0.400000000000000	0.350000000000000	0.00187999597538393
0.400000000000000	0.375000000000000	0.000927604123801670
0.400000000000000	0.400000000000000	0.000447768396709845
0.400000000000000	0.425000000000000	0.000209890262684630
0.400000000000000	0.450000000000000	9.49998921338010e-05
0.400000000000000	0.475000000000000	4.13172477190542e-05
0.400000000000000	0.500000000000000	1.71870060523375e-05
0.450000000000000	0.0500000000000000	0.177779722877032
0.450000000000000	0.0750000000000000	0.183183163886777
0.450000000000000	0.100000000000000	0.186029432423398
0.450000000000000	0.125000000000000	0.187741825910716
0.450000000000000	0.150000000000000	0.188830244412845
0.450000000000000	0.175000000000000	0.189501947595199
0.450000000000000	0.200000000000000	0.189785744453875
0.450000000000000	0.225000000000000	0.189165467625727
0.450000000000000	0.250000000000000	0.177966599078792
0.450000000000000	0.275000000000000	0.0571836899261241
0.450000000000000	0.300000000000000	0.00825330043508397
0.450000000000000	0.325000000000000	0.00377322190421763
0.450000000000000	0.350000000000000	0.00187959148092467
0.450000000000000	0.375000000000000	0.000927498580636539
0.450000000000000	0.400000000000000	0.000447741537831044
0.450000000000000	0.425000000000000	0.000209883763636406
0.450000000000000	0.450000000000000	9.49984198987220e-05
0.450000000000000	0.475000000000000	4.13169391701419e-05
0.450000000000000	0.500000000000000	1.71869468355375e-05
0.500000000000000	0.0500000000000000	0.178075574965103
0.500000000000000	0.0750000000000000	0.183508299909421
0.500000000000000	0.100000000000000	0.186371213337814
0.500000000000000	0.125000000000000	0.188093670399952
0.500000000000000	0.150000000000000	0.189187868745389
0.500000000000000	0.175000000000000	0.189861583596032
0.500000000000000	0.200000000000000	0.190141487752472
0.500000000000000	0.225000000000000	0.189490556603798
0.500000000000000	0.250000000000000	0.177861533805932
0.500000000000000	0.275000000000000	0.0559726892878899
0.500000000000000	0.300000000000000	0.00822435962639037
0.500000000000000	0.325000000000000	0.00377182226472353
0.500000000000000	0.350000000000000	0.00187926814360209
0.500000000000000	0.375000000000000	0.000927414177675894
0.500000000000000	0.400000000000000	0.000447720054958224
0.500000000000000	0.425000000000000	0.000209878564939327
0.500000000000000	0.450000000000000	9.49972421574868e-05
0.500000000000000	0.475000000000000	4.13166923351855e-05
0.500000000000000	0.500000000000000	1.71868994668867e-05
0.550000000000000	0.0500000000000000	0.178318209161678
0.550000000000000	0.0750000000000000	0.183775005179020
0.550000000000000	0.100000000000000	0.186651600009270
0.550000000000000	0.125000000000000	0.188382320298902
0.550000000000000	0.150000000000000	0.189481246514725
0.550000000000000	0.175000000000000	0.190156563681628
0.550000000000000	0.200000000000000	0.190433127794231
0.550000000000000	0.225000000000000	0.189756229229856
0.550000000000000	0.250000000000000	0.177763303280536
0.550000000000000	0.275000000000000	0.0549970984823374
0.550000000000000	0.300000000000000	0.00820135024574490
0.550000000000000	0.325000000000000	0.00377068240078541
0.550000000000000	0.350000000000000	0.00187900376450212
0.550000000000000	0.375000000000000	0.000927345141804370
0.550000000000000	0.400000000000000	0.000447702480877260
0.550000000000000	0.425000000000000	0.000209874311806405
0.550000000000000	0.450000000000000	9.49962786064891e-05
0.550000000000000	0.475000000000000	4.13164903815345e-05
0.550000000000000	0.500000000000000	1.71868607105658e-05
0.600000000000000	0.0500000000000000	0.178520799446675
0.600000000000000	0.0750000000000000	0.183997731289540
0.600000000000000	0.100000000000000	0.186885770291049
0.600000000000000	0.125000000000000	0.188623396395433
0.600000000000000	0.150000000000000	0.189726261030103
0.600000000000000	0.175000000000000	0.190402882146858
0.600000000000000	0.200000000000000	0.190676552770254
0.600000000000000	0.225000000000000	0.189977384786167
0.600000000000000	0.250000000000000	0.177672756893416
0.600000000000000	0.275000000000000	0.0541947597228659
0.600000000000000	0.300000000000000	0.00818262261331268
0.600000000000000	0.325000000000000	0.00376973606795801
0.600000000000000	0.350000000000000	0.00187878356523635
0.600000000000000	0.375000000000000	0.000927287626286433
0.600000000000000	0.400000000000000	0.000447687837722106
0.600000000000000	0.425000000000000	0.000209870767779916
0.600000000000000	0.450000000000000	9.49954756722274e-05
0.600000000000000	0.475000000000000	4.13163220893837e-05
0.600000000000000	0.500000000000000	1.71868284081942e-05
0.650000000000000	0.0500000000000000	0.178692503273680
0.650000000000000	0.0750000000000000	0.184186527436578
0.650000000000000	0.100000000000000	0.187084280345280
0.650000000000000	0.125000000000000	0.188827763608932
0.650000000000000	0.150000000000000	0.189933959247314
0.650000000000000	0.175000000000000	0.190611660638872
0.650000000000000	0.200000000000000	0.190882802601466
0.650000000000000	0.225000000000000	0.190164331585686
0.650000000000000	0.250000000000000	0.177589820093598
0.650000000000000	0.275000000000000	0.0535235221172657
0.650000000000000	0.300000000000000	0.00816708574167393
0.650000000000000	0.325000000000000	0.00376893779836156
0.650000000000000	0.350000000000000	0.00187859732492953
0.650000000000000	0.375000000000000	0.000927238969576088
0.650000000000000	0.400000000000000	0.000447675448746405
0.650000000000000	0.425000000000000	0.000209867769158885
0.650000000000000	0.450000000000000	9.49947962824264e-05
0.650000000000000	0.475000000000000	4.13161796923469e-05
0.650000000000000	0.500000000000000	1.71868010842735e-05
0.700000000000000	0.0500000000000000	0.178839883819405
0.700000000000000	0.0750000000000000	0.184348598082671
0.700000000000000	0.100000000000000	0.187254699235815
0.700000000000000	0.125000000000000	0.189003212780446
0.700000000000000	0.150000000000000	0.190112262162901
0.700000000000000	0.175000000000000	0.190790872135779
0.700000000000000	0.200000000000000	0.191059786714586
0.700000000000000	0.225000000000000	0.190324427020008
0.700000000000000	0.250000000000000	0.177514025239882
0.700000000000000	0.275000000000000	0.0529538244591221
0.700000000000000	0.300000000000000	0.00815398965411454
0.700000000000000	0.325000000000000	0.00376825534164841
0.700000000000000	0.350000000000000	0.00187843775010499
0.700000000000000	0.375000000000000	0.000927197271418362
0.700000000000000	0.400000000000000	0.000447664830577358
0.700000000000000	0.425000000000000	0.000209865199032859
0.700000000000000	0.450000000000000	9.49942139660534e-05
0.700000000000000	0.475000000000000	4.13160576412308e-05
0.700000000000000	0.500000000000000	1.71867776593444e-05
0.750000000000000	0.0500000000000000	0.178967767885262
0.750000000000000	0.0750000000000000	0.184489242999306
0.750000000000000	0.100000000000000	0.187402595647579
0.750000000000000	0.125000000000000	0.189155475987448
0.750000000000000	0.150000000000000	0.190266997356239
0.750000000000000	0.175000000000000	0.190946381436573
0.750000000000000	0.200000000000000	0.191213319953406
0.750000000000000	0.225000000000000	0.190463062007200
0.750000000000000	0.250000000000000	0.177444761418203
0.750000000000000	0.275000000000000	0.0524643383836367
0.750000000000000	0.300000000000000	0.00814280198948006
0.750000000000000	0.325000000000000	0.00376766518541729
0.750000000000000	0.350000000000000	0.00187829949670486
0.750000000000000	0.375000000000000	0.000927161138421471
0.750000000000000	0.400000000000000	0.000447655628961554
0.750000000000000	0.425000000000000	0.000209862971682993
0.750000000000000	0.450000000000000	9.49937093053144e-05
0.750000000000000	0.475000000000000	4.13159518603763e-05
0.750000000000000	0.500000000000000	1.71867573608116e-05
0.800000000000000	0.0500000000000000	0.179079784492890
0.800000000000000	0.0750000000000000	0.184612447670812
0.800000000000000	0.100000000000000	0.187532157737707
0.800000000000000	0.125000000000000	0.189288864409959
0.800000000000000	0.150000000000000	0.190402547654623
0.800000000000000	0.175000000000000	0.191082598673740
0.800000000000000	0.200000000000000	0.191347772749086
0.800000000000000	0.225000000000000	0.190584276282693
0.800000000000000	0.250000000000000	0.177381392051048
0.800000000000000	0.275000000000000	0.0520392980823837
0.800000000000000	0.300000000000000	0.00813313450968698
0.800000000000000	0.325000000000000	0.00376714978144360
0.800000000000000	0.350000000000000	0.00187817855892710
0.800000000000000	0.375000000000000	0.000927129526105912
0.800000000000000	0.400000000000000	0.000447647578108591
0.800000000000000	0.425000000000000	0.000209861022824983
0.800000000000000	0.450000000000000	9.49932677276929e-05
0.800000000000000	0.475000000000000	4.13158593058394e-05
0.800000000000000	0.500000000000000	1.71867395918157e-05
0.850000000000000	0.0500000000000000	0.179178714722069
0.850000000000000	0.0750000000000000	0.184721266916945
0.850000000000000	0.100000000000000	0.187646595964162
0.850000000000000	0.125000000000000	0.189406682894454
0.850000000000000	0.150000000000000	0.190522272697486
0.850000000000000	0.175000000000000	0.191202903946222
0.850000000000000	0.200000000000000	0.191466493311556
0.850000000000000	0.225000000000000	0.190691156438268
0.850000000000000	0.250000000000000	0.177323308520081
0.850000000000000	0.275000000000000	0.0516668031251843
0.850000000000000	0.300000000000000	0.00812469747428769
0.850000000000000	0.325000000000000	0.00376669576679424
0.850000000000000	0.350000000000000	0.00187807187542299
0.850000000000000	0.375000000000000	0.000927101636333578
0.850000000000000	0.400000000000000	0.000447640474772840
0.850000000000000	0.425000000000000	0.000209859303299786
0.850000000000000	0.450000000000000	9.49928781144257e-05
0.850000000000000	0.475000000000000	4.13157776384948e-05
0.850000000000000	0.500000000000000	1.71867239244767e-05
0.900000000000000	0.0500000000000000	0.179266725708651
0.900000000000000	0.0750000000000000	0.184818081564936
0.900000000000000	0.100000000000000	0.187748412648014
0.900000000000000	0.125000000000000	0.189511507384316
0.900000000000000	0.150000000000000	0.190628791041788
0.900000000000000	0.175000000000000	0.191309931425024
0.900000000000000	0.200000000000000	0.191572089939794
0.900000000000000	0.225000000000000	0.190786101179099
0.900000000000000	0.250000000000000	0.177269952378580
0.900000000000000	0.275000000000000	0.0513377053637760
0.900000000000000	0.300000000000000	0.00811727029879578
0.900000000000000	0.325000000000000	0.00376629278577533
0.900000000000000	0.350000000000000	0.00187797706629107
0.900000000000000	0.375000000000000	0.000927076848173051
0.900000000000000	0.400000000000000	0.000447634161098003
0.900000000000000	0.425000000000000	0.000209857774880612
0.900000000000000	0.450000000000000	9.49925317918020e-05
0.900000000000000	0.475000000000000	4.13157050473025e-05
0.900000000000000	0.500000000000000	1.71867099882602e-05
0.950000000000000	0.0500000000000000	0.179345531212956
0.950000000000000	0.0750000000000000	0.184904774621651
0.950000000000000	0.100000000000000	0.187839587018297
0.950000000000000	0.125000000000000	0.189605375373567
0.950000000000000	0.150000000000000	0.190724173817196
0.950000000000000	0.175000000000000	0.191405764351487
0.950000000000000	0.200000000000000	0.191666624685512
0.950000000000000	0.225000000000000	0.190871002719801
0.950000000000000	0.250000000000000	0.177220822142290
0.950000000000000	0.275000000000000	0.0510448586641433
0.950000000000000	0.300000000000000	0.00811068210344608
0.950000000000000	0.325000000000000	0.00376593268866583
0.950000000000000	0.350000000000000	0.00187789225333279
0.950000000000000	0.375000000000000	0.000927054671063384
0.950000000000000	0.400000000000000	0.000447628512296007
0.950000000000000	0.425000000000000	0.000209856407380349
0.950000000000000	0.450000000000000	9.49922219364707e-05
0.950000000000000	0.475000000000000	4.13156401014070e-05
0.950000000000000	0.500000000000000	1.71866975244154e-05
1	0.0500000000000000	0.179416504305337
1	0.0750000000000000	0.184982854936886
1	0.100000000000000	0.187921705117415
1	0.125000000000000	0.189689919615334
1	0.150000000000000	0.190810080676756
1	0.175000000000000	0.191492071909440
1	0.200000000000000	0.191751749224470
1	0.225000000000000	0.190947373691526
1	0.250000000000000	0.177175472657796
1	0.275000000000000	0.0507826008552327
1	0.300000000000000	0.00810479847141324
1	0.325000000000000	0.00376560897390902
1	0.350000000000000	0.00187781593508742
1	0.375000000000000	0.000927034713419427
1	0.400000000000000	0.000447623428593833
1	0.425000000000000	0.000209855176655944
1	0.450000000000000	9.49919430568419e-05
1	0.475000000000000	4.13155816456520e-05
1	0.500000000000000	1.71866863062971e-05


==> fig/data/heatmap_goodput_rho_40_eps_10_psi_20.dat <==
0	0.0500000000000000	0
0	0.0750000000000000	0
0	0.100000000000000	0
0	0.125000000000000	0
0	0.150000000000000	0
0	0.175000000000000	0
0	0.200000000000000	0
0	0.225000000000000	0
0	0.250000000000000	0
0	0.275000000000000	0
0	0.300000000000000	0
0	0.325000000000000	0
0	0.350000000000000	0
0	0.375000000000000	0
0	0.400000000000000	0
0	0.425000000000000	0
0	0.450000000000000	0
0	0.475000000000000	0
0	0.500000000000000	0
0.0500000000000000	0.0500000000000000	0.237700591014772
0.0500000000000000	0.0750000000000000	0.248558120765380
0.0500000000000000	0.100000000000000	0.254026284129904
0.0500000000000000	0.125000000000000	0.256557562286712
0.0500000000000000	0.150000000000000	0.256538256339118
0.0500000000000000	0.175000000000000	0.252033668623574
0.0500000000000000	0.200000000000000	0.229552477736205
0.0500000000000000	0.225000000000000	0.126772143613406
0.0500000000000000	0.250000000000000	0.0328686356958608
0.0500000000000000	0.275000000000000	0.0138809220070605
0.0500000000000000	0.300000000000000	0.00702502984131302
0.0500000000000000	0.325000000000000	0.00360924197587656
0.0500000000000000	0.350000000000000	0.00183649424828142
0.0500000000000000	0.375000000000000	0.000915963962016513
0.0500000000000000	0.400000000000000	0.000444764047112740
0.0500000000000000	0.425000000000000	0.000209156727627643
0.0500000000000000	0.450000000000000	9.48327119361188e-05
0.0500000000000000	0.475000000000000	4.12820585384361e-05
0.0500000000000000	0.500000000000000	1.71802309492629e-05
0.100000000000000	0.0500000000000000	0.257176082792082
0.100000000000000	0.0750000000000000	0.269872433811251
0.100000000000000	0.100000000000000	0.275353612052303
0.100000000000000	0.125000000000000	0.275752278311913
0.100000000000000	0.150000000000000	0.269342005231967
0.100000000000000	0.175000000000000	0.245541507320853
0.100000000000000	0.200000000000000	0.168056617979936
0.100000000000000	0.225000000000000	0.0639809276451037
0.100000000000000	0.250000000000000	0.0262714423492467
0.100000000000000	0.275000000000000	0.0131801591346087
0.100000000000000	0.300000000000000	0.00685857938182890
0.100000000000000	0.325000000000000	0.00356261587461468
0.100000000000000	0.350000000000000	0.00182334187407928
0.100000000000000	0.375000000000000	0.000912361774907785
0.100000000000000	0.400000000000000	0.000443824268375828
0.100000000000000	0.425000000000000	0.000208926232749985
0.100000000000000	0.450000000000000	9.47801141234219e-05
0.100000000000000	0.475000000000000	4.12709923547865e-05
0.100000000000000	0.500000000000000	1.71781030297305e-05
0.150000000000000	0.0500000000000000	0.263660779814403
0.150000000000000	0.0750000000000000	0.276611256025243
0.150000000000000	0.100000000000000	0.281428571046585
0.150000000000000	0.125000000000000	0.279817087126399
0.150000000000000	0.150000000000000	0.268405343794275
0.150000000000000	0.175000000000000	0.231833489122940
0.150000000000000	0.200000000000000	0.140199485450822
0.150000000000000	0.225000000000000	0.0556137687888158
0.150000000000000	0.250000000000000	0.0253115898482047
0.150000000000000	0.275000000000000	0.0129900067879338
0.150000000000000	0.300000000000000	0.00680648719113156
0.150000000000000	0.325000000000000	0.00354755474612217
0.150000000000000	0.350000000000000	0.00181903214778285
0.150000000000000	0.375000000000000	0.000911172268834834
0.150000000000000	0.400000000000000	0.000443512597583190
0.150000000000000	0.425000000000000	0.000208849607293706
0.150000000000000	0.450000000000000	9.47626056219813e-05
0.150000000000000	0.475000000000000	4.12673061170232e-05
0.150000000000000	0.500000000000000	1.71773939553505e-05
0.200000000000000	0.0500000000000000	0.266862448018119
0.200000000000000	0.0750000000000000	0.279821631993446
0.200000000000000	0.100000000000000	0.284096455590755
0.200000000000000	0.125000000000000	0.281084373348238
0.200000000000000	0.150000000000000	0.266381805943627
0.200000000000000	0.175000000000000	0.222568813635283
0.200000000000000	0.200000000000000	0.127856701728676
0.200000000000000	0.225000000000000	0.0527139091048261
0.200000000000000	0.250000000000000	0.0249116795724212
0.200000000000000	0.275000000000000	0.0128996138398064
0.200000000000000	0.300000000000000	0.00678099528948344
0.200000000000000	0.325000000000000	0.00354010974905106
0.200000000000000	0.350000000000000	0.00181689085792750
0.200000000000000	0.375000000000000	0.000910579588802266
0.200000000000000	0.400000000000000	0.000443357057637396
0.200000000000000	0.425000000000000	0.000208811333074424
0.200000000000000	0.450000000000000	9.47538558782600e-05
0.200000000000000	0.475000000000000	4.12654634813008e-05
0.200000000000000	0.500000000000000	1.71770394550383e-05
0.250000000000000	0.0500000000000000	0.268764304297157
0.250000000000000	0.0750000000000000	0.281682711377050
0.250000000000000	0.100000000000000	0.285551357353241
0.250000000000000	0.125000000000000	0.281551396576698
0.250000000000000	0.150000000000000	0.264608753787514
0.250000000000000	0.175000000000000	0.216382352846413
0.250000000000000	0.200000000000000	0.121187043987878
0.250000000000000	0.225000000000000	0.0512617080594962
0.250000000000000	0.250000000000000	0.0246899242873375
0.250000000000000	0.275000000000000	0.0128466830671579
0.250000000000000	0.300000000000000	0.00676587007522901
0.250000000000000	0.325000000000000	0.00353566959426687
0.250000000000000	0.350000000000000	0.00181561038104349
0.250000000000000	0.375000000000000	0.000910224640216377
0.250000000000000	0.400000000000000	0.000443263827925131
0.250000000000000	0.425000000000000	0.000208788380827806
0.250000000000000	0.450000000000000	9.47486074801263e-05
0.250000000000000	0.475000000000000	4.12643580347360e-05
0.250000000000000	0.500000000000000	1.71768267737951e-05
0.300000000000000	0.0500000000000000	0.270022720302260
0.300000000000000	0.0750000000000000	0.282892777739623
0.300000000000000	0.100000000000000	0.286453864259273
0.300000000000000	0.125000000000000	0.281729544499414
0.300000000000000	0.150000000000000	0.263185050390311
0.300000000000000	0.175000000000000	0.212050555083635
0.300000000000000	0.200000000000000	0.117065962364576
0.300000000000000	0.225000000000000	0.0503914597477182
0.300000000000000	0.250000000000000	0.0245484778627242
0.300000000000000	0.275000000000000	0.0128119052679099
0.300000000000000	0.300000000000000	0.00675585584274324
0.300000000000000	0.325000000000000	0.00353272055512471
0.300000000000000	0.350000000000000	0.00181475850960019
0.300000000000000	0.375000000000000	0.000909988281672667
0.300000000000000	0.400000000000000	0.000443201713987884
0.300000000000000	0.425000000000000	0.000208773084449108
0.300000000000000	0.450000000000000	9.47451091363521e-05
0.300000000000000	0.475000000000000	4.12636211411127e-05
0.300000000000000	0.500000000000000	1.71766849834847e-05
0.350000000000000	0.0500000000000000	0.270916454159207
0.350000000000000	0.0750000000000000	0.283740965218756
0.350000000000000	0.100000000000000	0.287063369298974
0.350000000000000	0.125000000000000	0.281788266491940
0.350000000000000	0.150000000000000	0.262048377469408
0.350000000000000	0.175000000000000	0.208874664323155
0.350000000000000	0.200000000000000	0.114282294701912
0.350000000000000	0.225000000000000	0.0498119295816376
0.350000000000000	0.250000000000000	0.0244502686187341
0.350000000000000	0.275000000000000	0.0127873040300752
0.350000000000000	0.300000000000000	0.00674873626691348
0.350000000000000	0.325000000000000	0.00353061948039598
0.350000000000000	0.350000000000000	0.00181415089844598
0.350000000000000	0.375000000000000	0.000909819588000582
0.350000000000000	0.400000000000000	0.000443157366046867
0.350000000000000	0.425000000000000	0.000208762160978858
0.350000000000000	0.450000000000000	9.47426106240566e-05
0.350000000000000	0.475000000000000	4.12630948141411e-05
0.350000000000000	0.500000000000000	1.71765837130615e-05
0.400000000000000	0.0500000000000000	0.271583759962508
0.400000000000000	0.0750000000000000	0.284367839873985
0.400000000000000	0.100000000000000	0.287500472034061
0.400000000000000	0.125000000000000	0.281793640319256
0.400000000000000	0.150000000000000	0.261130271301280
0.400000000000000	0.175000000000000	0.206456149872628
0.400000000000000	0.200000000000000	0.112281161277380
0.400000000000000	0.225000000000000	0.0493982863854242
0.400000000000000	0.250000000000000	0.0243780530487890
0.400000000000000	0.275000000000000	0.0127689810515013
0.400000000000000	0.300000000000000	0.00674341470259838
0.400000000000000	0.325000000000000	0.00352904660336270
0.400000000000000	0.350000000000000	0.00181369566375494
0.400000000000000	0.375000000000000	0.000909693140839889
0.400000000000000	0.400000000000000	0.000443124115591582
0.400000000000000	0.425000000000000	0.000208753969731143
0.400000000000000	0.450000000000000	9.47407368933863e-05
0.400000000000000	0.475000000000000	4.12627000859641e-05
0.400000000000000	0.500000000000000	1.71765077637249e-05
0.450000000000000	0.0500000000000000	0.272100921255053
0.450000000000000	0.0750000000000000	0.284849727729300
0.450000000000000	0.100000000000000	0.287828222927117
0.450000000000000	0.125000000000000	0.281774408890440
0.450000000000000	0.150000000000000	0.260377400986591
0.450000000000000	0.175000000000000	0.204557059306489
0.450000000000000	0.200000000000000	0.110775386549616
0.450000000000000	0.225000000000000	0.0490882001323082
0.450000000000000	0.250000000000000	0.0243226982393351
0.450000000000000	0.275000000000000	0.0127548042886235
0.450000000000000	0.300000000000000	0.00673928636960215
0.450000000000000	0.325000000000000	0.00352782498409228
0.450000000000000	0.350000000000000	0.00181334187246670
0.450000000000000	0.375000000000000	0.000909594836306453
0.450000000000000	0.400000000000000	0.000443098260312039
0.450000000000000	0.425000000000000	0.000208747599585928
0.450000000000000	0.450000000000000	9.47392796475149e-05
0.450000000000000	0.475000000000000	4.12623930870997e-05
0.450000000000000	0.500000000000000	1.71764486896369e-05
0.500000000000000	0.0500000000000000	0.272513445700503
0.500000000000000	0.0750000000000000	0.285231568147419
0.500000000000000	0.100000000000000	0.288082558907327
0.500000000000000	0.125000000000000	0.281744045219692
0.500000000000000	0.150000000000000	0.259750764574942
0.500000000000000	0.175000000000000	0.203028234967130
0.500000000000000	0.200000000000000	0.109602269211481
0.500000000000000	0.225000000000000	0.0488470918055073
0.500000000000000	0.250000000000000	0.0242789077290949
0.500000000000000	0.275000000000000	0.0127435091337792
0.500000000000000	0.300000000000000	0.00673599038399390
0.500000000000000	0.325000000000000	0.00352684877530766
0.500000000000000	0.350000000000000	0.00181305901566311
0.500000000000000	0.375000000000000	0.000909516219931067
0.500000000000000	0.400000000000000	0.000443077580007224
0.500000000000000	0.425000000000000	0.000208742503976922
0.500000000000000	0.450000000000000	9.47381139113791e-05
0.500000000000000	0.475000000000000	4.12621474968830e-05
0.500000000000000	0.500000000000000	1.71764014263732e-05
0.550000000000000	0.0500000000000000	0.272850152480163
0.550000000000000	0.0750000000000000	0.285541510962066
0.550000000000000	0.100000000000000	0.288285366403249
0.550000000000000	0.125000000000000	0.281709184473298
0.550000000000000	0.150000000000000	0.259222043227977
0.550000000000000	0.175000000000000	0.201772016639662
0.550000000000000	0.200000000000000	0.108663022824464
0.550000000000000	0.225000000000000	0.0486542381373413
0.550000000000000	0.250000000000000	0.0242433959342137
0.550000000000000	0.275000000000000	0.0127342978975219
0.550000000000000	0.300000000000000	0.00673329806692099
0.550000000000000	0.325000000000000	0.00352605077588587
0.550000000000000	0.350000000000000	0.00181282770372590
0.550000000000000	0.375000000000000	0.000909451915415084
0.550000000000000	0.400000000000000	0.000443060662337064
0.550000000000000	0.425000000000000	0.000208738335170210
0.550000000000000	0.450000000000000	9.47371601686241e-05
0.550000000000000	0.475000000000000	4.12619465601431e-05
0.550000000000000	0.500000000000000	1.71763627676922e-05
0.600000000000000	0.0500000000000000	0.273130175152512
0.600000000000000	0.0750000000000000	0.285798073352437
0.600000000000000	0.100000000000000	0.288450692708813
0.600000000000000	0.125000000000000	0.281673186092417
0.600000000000000	0.150000000000000	0.258770481736120
0.600000000000000	0.175000000000000	0.200722016463233
0.600000000000000	0.200000000000000	0.107894310090325
0.600000000000000	0.225000000000000	0.0484964635160980
0.600000000000000	0.250000000000000	0.0242140155379809
0.600000000000000	0.275000000000000	0.0127266424876396
0.600000000000000	0.300000000000000	0.00673105748276687
0.600000000000000	0.325000000000000	0.00352538626832238
0.600000000000000	0.350000000000000	0.00181263502370768
0.600000000000000	0.375000000000000	0.000909398340690706
0.600000000000000	0.400000000000000	0.000443046566048965
0.600000000000000	0.425000000000000	0.000208734861401004
0.600000000000000	0.450000000000000	9.47363654060944e-05
0.600000000000000	0.475000000000000	4.12617791199893e-05
0.600000000000000	0.500000000000000	1.71763305460281e-05
0.650000000000000	0.0500000000000000	0.273366713116133
0.650000000000000	0.0750000000000000	0.286013928749407
0.650000000000000	0.100000000000000	0.288587945733163
0.650000000000000	0.125000000000000	0.281637759335953
0.650000000000000	0.150000000000000	0.258380645733188
0.650000000000000	0.175000000000000	0.199831632492115
0.650000000000000	0.200000000000000	0.107253699709051
0.650000000000000	0.225000000000000	0.0483649902372129
0.650000000000000	0.250000000000000	0.0241893034057242
0.650000000000000	0.275000000000000	0.0127201793707811
0.650000000000000	0.300000000000000	0.00672916373754676
0.650000000000000	0.325000000000000	0.00352482434149378
0.650000000000000	0.350000000000000	0.00181247204347942
0.650000000000000	0.375000000000000	0.000909353017012046
0.650000000000000	0.400000000000000	0.000443034639690547
0.650000000000000	0.425000000000000	0.000208731922229528
0.650000000000000	0.450000000000000	9.47356929348500e-05
0.650000000000000	0.475000000000000	4.12616374351847e-05
0.650000000000000	0.500000000000000	1.71763032813066e-05
0.700000000000000	0.0500000000000000	0.273569165624498
0.700000000000000	0.0750000000000000	0.286198040184406
0.700000000000000	0.100000000000000	0.288703652060629
0.700000000000000	0.125000000000000	0.281603751350581
0.700000000000000	0.150000000000000	0.258040875878287
0.700000000000000	0.175000000000000	0.199067238050249
0.700000000000000	0.200000000000000	0.106711721136806
0.700000000000000	0.225000000000000	0.0482537445751541
0.700000000000000	0.250000000000000	0.0241682279841651
0.700000000000000	0.275000000000000	0.0127146500998750
0.700000000000000	0.300000000000000	0.00672754208024305
0.700000000000000	0.325000000000000	0.00352434294408723
0.700000000000000	0.350000000000000	0.00181233238747530
0.700000000000000	0.375000000000000	0.000909314174536372
0.700000000000000	0.400000000000000	0.000443024418013280
0.700000000000000	0.425000000000000	0.000208729403057069
0.700000000000000	0.450000000000000	9.47351165441647e-05
0.700000000000000	0.475000000000000	4.12615159929416e-05
0.700000000000000	0.500000000000000	1.71762799120964e-05
0.750000000000000	0.0500000000000000	0.273744407086337
0.750000000000000	0.0750000000000000	0.286356923824137
0.750000000000000	0.100000000000000	0.288802475492216
0.750000000000000	0.125000000000000	0.281571547953819
0.750000000000000	0.150000000000000	0.257742228093657
0.750000000000000	0.175000000000000	0.198403984974557
0.750000000000000	0.200000000000000	0.106247278530151
0.750000000000000	0.225000000000000	0.0481583898397459
0.750000000000000	0.250000000000000	0.0241500409936101
0.750000000000000	0.275000000000000	0.0127098658977231
0.750000000000000	0.300000000000000	0.00672613780101972
0.750000000000000	0.325000000000000	0.00352392592257263
0.750000000000000	0.350000000000000	0.00181221138311252
0.750000000000000	0.375000000000000	0.000909280515849372
0.750000000000000	0.400000000000000	0.000443015559906844
0.750000000000000	0.425000000000000	0.000208727219860996
0.750000000000000	0.450000000000000	9.47346170183023e-05
0.750000000000000	0.475000000000000	4.12614107450757e-05
0.750000000000000	0.500000000000000	1.71762596588587e-05
0.800000000000000	0.0500000000000000	0.273897581309174
0.800000000000000	0.0750000000000000	0.286495429694868
0.800000000000000	0.100000000000000	0.288887833940872
0.800000000000000	0.125000000000000	0.281541285283318
0.800000000000000	0.150000000000000	0.257477741284614
0.800000000000000	0.175000000000000	0.197823128094354
0.800000000000000	0.200000000000000	0.105844879337993
0.800000000000000	0.225000000000000	0.0480757467143521
0.800000000000000	0.250000000000000	0.0241341863811259
0.800000000000000	0.275000000000000	0.0127056856609572
0.800000000000000	0.300000000000000	0.00672490993648380
0.800000000000000	0.325000000000000	0.00352356117299632
0.800000000000000	0.350000000000000	0.00181210552778635
0.800000000000000	0.375000000000000	0.000909251068117552
0.800000000000000	0.400000000000000	0.000443007809588924
0.800000000000000	0.425000000000000	0.000208725309637166
0.800000000000000	0.450000000000000	9.47341799376345e-05
0.800000000000000	0.475000000000000	4.12613186575692e-05
0.800000000000000	0.500000000000000	1.71762419378169e-05
0.850000000000000	0.0500000000000000	0.274032613805905
0.850000000000000	0.0750000000000000	0.286617241747702
0.850000000000000	0.100000000000000	0.288962287440223
0.850000000000000	0.125000000000000	0.281512964864368
0.850000000000000	0.150000000000000	0.257241924777405
0.850000000000000	0.175000000000000	0.197310267611999
0.850000000000000	0.200000000000000	0.105492893158162
0.850000000000000	0.225000000000000	0.0480034312246127
0.850000000000000	0.250000000000000	0.0241202422869712
0.850000000000000	0.275000000000000	0.0127020018032191
0.850000000000000	0.300000000000000	0.00672382720740251
0.850000000000000	0.325000000000000	0.00352323944684009
0.850000000000000	0.350000000000000	0.00181201214422544
0.850000000000000	0.375000000000000	0.000909225087646622
0.850000000000000	0.400000000000000	0.000443000971481993
0.850000000000000	0.425000000000000	0.000208723624195526
0.850000000000000	0.450000000000000	9.47337942876354e-05
0.850000000000000	0.475000000000000	4.12612374044377e-05
0.850000000000000	0.500000000000000	1.71762263015354e-05
0.900000000000000	0.0500000000000000	0.274152552378022
0.900000000000000	0.0750000000000000	0.286725208223268
0.900000000000000	0.100000000000000	0.289027790255294
0.900000000000000	0.125000000000000	0.281486517512832
0.900000000000000	0.150000000000000	0.257030394272570
0.900000000000000	0.175000000000000	0.196854163469428
0.900000000000000	0.200000000000000	0.105182420806387
0.900000000000000	0.225000000000000	0.0479396206198207
0.900000000000000	0.250000000000000	0.0241078828478058
0.900000000000000	0.275000000000000	0.0126987308604340
0.900000000000000	0.300000000000000	0.00672286531653539
0.900000000000000	0.325000000000000	0.00352295355589228
0.900000000000000	0.350000000000000	0.00181192915092295
0.900000000000000	0.375000000000000	0.000909201996114817
0.900000000000000	0.400000000000000	0.000442994893484843
0.900000000000000	0.425000000000000	0.000208722126066629
0.900000000000000	0.450000000000000	9.47334514939737e-05
0.900000000000000	0.475000000000000	4.12611651776746e-05
0.900000000000000	0.500000000000000	1.71762124019431e-05
0.950000000000000	0.0500000000000000	0.274259799569470
0.950000000000000	0.0750000000000000	0.286821565860829
0.950000000000000	0.100000000000000	0.289085859393427
0.950000000000000	0.125000000000000	0.281461839306871
0.950000000000000	0.150000000000000	0.256839609421352
0.950000000000000	0.175000000000000	0.196445916521019
0.950000000000000	0.200000000000000	0.104906538224440
0.950000000000000	0.225000000000000	0.0478828973666405
0.950000000000000	0.250000000000000	0.0240968523499007
0.950000000000000	0.275000000000000	0.0126958070885722
0.950000000000000	0.300000000000000	0.00672200510364823
0.950000000000000	0.325000000000000	0.00352269782876386
0.950000000000000	0.350000000000000	0.00181185490516678
0.950000000000000	0.375000000000000	0.000909181337036088
0.950000000000000	0.400000000000000	0.000442989455521320
0.950000000000000	0.425000000000000	0.000208720785672162
0.950000000000000	0.450000000000000	9.47331447833307e-05
0.950000000000000	0.475000000000000	4.12611005545730e-05
0.950000000000000	0.500000000000000	1.71761999692960e-05
1	0.0500000000000000	0.274356275033268
1	0.0750000000000000	0.286908095707049
1	0.100000000000000	0.289137690075606
1	0.125000000000000	0.281438811939348
1	0.150000000000000	0.256666681911987
1	0.175000000000000	0.196078391045216
1	0.200000000000000	0.104659778059406
1	0.225000000000000	0.0478321424495697
1	0.250000000000000	0.0240869473092053
1	0.275000000000000	0.0126931779978730
1	0.300000000000000	0.00672123125578912
1	0.325000000000000	0.00352246773085191
1	0.350000000000000	0.00181178809320082
1	0.375000000000000	0.000909162745296331
1	0.400000000000000	0.000442984561565588
1	0.425000000000000	0.000208719579342238
1	0.450000000000000	9.47328687500538e-05
1	0.475000000000000	4.12610423934997e-05
1	0.500000000000000	1.71761887758089e-05


==> fig/data/heatmap_power_rho_20_eps_10_psi_20.dat <==
0	0.0500000000000000	0
0	0.0750000000000000	0
0	0.100000000000000	0
0	0.125000000000000	0
0	0.150000000000000	0
0	0.175000000000000	0
0	0.200000000000000	0
0	0.225000000000000	0
0	0.250000000000000	0
0	0.275000000000000	0
0	0.300000000000000	0
0	0.325000000000000	0
0	0.350000000000000	0
0	0.375000000000000	0
0	0.400000000000000	0
0	0.425000000000000	0
0	0.450000000000000	0
0	0.475000000000000	0
0	0.500000000000000	0
0.0500000000000000	0.0500000000000000	0.266793067421079
0.0500000000000000	0.0750000000000000	0.282507244024708
0.0500000000000000	0.100000000000000	0.292898573327949
0.0500000000000000	0.125000000000000	0.301166576300996
0.0500000000000000	0.150000000000000	0.308650758446736
0.0500000000000000	0.175000000000000	0.316156072257759
0.0500000000000000	0.200000000000000	0.324486232129868
0.0500000000000000	0.225000000000000	0.335496114431492
0.0500000000000000	0.250000000000000	0.366143580133297
0.0500000000000000	0.275000000000000	0.995134796743593
0.0500000000000000	0.300000000000000	5.38954607575504
0.0500000000000000	0.325000000000000	6.37994184271526
0.0500000000000000	0.350000000000000	6.93788149922916
0.0500000000000000	0.375000000000000	7.46736065029825
0.0500000000000000	0.400000000000000	7.98323613239833
0.0500000000000000	0.425000000000000	8.49165770795061
0.0500000000000000	0.450000000000000	8.99600192054614
0.0500000000000000	0.475000000000000	9.49816374833626
0.0500000000000000	0.500000000000000	9.99919545975254
0.100000000000000	0.0500000000000000	0.293495525873316
0.100000000000000	0.0750000000000000	0.313619468384546
0.100000000000000	0.100000000000000	0.327279837451166
0.100000000000000	0.125000000000000	0.338398192828002
0.100000000000000	0.150000000000000	0.348721360993406
0.100000000000000	0.175000000000000	0.359447289984762
0.100000000000000	0.200000000000000	0.372142467326476
0.100000000000000	0.225000000000000	0.392274039062585
0.100000000000000	0.250000000000000	0.492534352716539
0.100000000000000	0.275000000000000	2.51592962327189
0.100000000000000	0.300000000000000	5.72638326867409
0.100000000000000	0.325000000000000	6.39404133985553
0.100000000000000	0.350000000000000	6.94368894580824
0.100000000000000	0.375000000000000	7.47029020003162
0.100000000000000	0.400000000000000	7.98470841418476
0.100000000000000	0.425000000000000	8.49238141416829
0.100000000000000	0.450000000000000	8.99634633022312
0.100000000000000	0.475000000000000	9.49832128608988
0.100000000000000	0.500000000000000	9.99926431517497
0.150000000000000	0.0500000000000000	0.303541644085022
0.150000000000000	0.0750000000000000	0.325524761198063
0.150000000000000	0.100000000000000	0.340610141137473
0.150000000000000	0.125000000000000	0.353008493141855
0.150000000000000	0.150000000000000	0.364648966310098
0.150000000000000	0.175000000000000	0.376938452756001
0.150000000000000	0.200000000000000	0.391936649662412
0.150000000000000	0.225000000000000	0.417953272105252
0.150000000000000	0.250000000000000	0.576971685431962
0.150000000000000	0.275000000000000	3.21429455400050
0.150000000000000	0.300000000000000	5.76777846235576
0.150000000000000	0.325000000000000	6.39810948670048
0.150000000000000	0.350000000000000	6.94560082823938
0.150000000000000	0.375000000000000	7.47126112653272
0.150000000000000	0.400000000000000	7.98519772694043
0.150000000000000	0.425000000000000	8.49262228640572
0.150000000000000	0.450000000000000	8.99646104749329
0.150000000000000	0.475000000000000	9.49837377978430
0.150000000000000	0.500000000000000	9.99928726317290
0.200000000000000	0.0500000000000000	0.308808532589075
0.200000000000000	0.0750000000000000	0.331812911972213
0.200000000000000	0.100000000000000	0.347693351456557
0.200000000000000	0.125000000000000	0.360816142739360
0.200000000000000	0.150000000000000	0.373213970882479
0.200000000000000	0.175000000000000	0.386421972965874
0.200000000000000	0.200000000000000	0.402828246247461
0.200000000000000	0.225000000000000	0.432790117571092
0.200000000000000	0.250000000000000	0.634893669404313
0.200000000000000	0.275000000000000	3.55119253985349
0.200000000000000	0.300000000000000	5.78253553514194
0.200000000000000	0.325000000000000	6.40008632161491
0.200000000000000	0.350000000000000	6.94655261969718
0.200000000000000	0.375000000000000	7.47174555463537
0.200000000000000	0.400000000000000	7.98544211350011
0.200000000000000	0.425000000000000	8.49274265464539
0.200000000000000	0.450000000000000	8.99651839002562
0.200000000000000	0.475000000000000	9.49840002309389
0.200000000000000	0.500000000000000	9.99929873646968
0.250000000000000	0.0500000000000000	0.312050903026664
0.250000000000000	0.0750000000000000	0.335700384088045
0.250000000000000	0.100000000000000	0.352087645441290
0.250000000000000	0.125000000000000	0.365676189058275
0.250000000000000	0.150000000000000	0.378565479924079
0.250000000000000	0.175000000000000	0.392377084227307
0.250000000000000	0.200000000000000	0.409730441975058
0.250000000000000	0.225000000000000	0.442487044404042
0.250000000000000	0.250000000000000	0.676377099918060
0.250000000000000	0.275000000000000	3.74166367620473
0.250000000000000	0.300000000000000	5.79002106470973
0.250000000000000	0.325000000000000	6.40125804321638
0.250000000000000	0.350000000000000	6.94712239387107
0.250000000000000	0.375000000000000	7.47203588184300
0.250000000000000	0.400000000000000	7.98558865929980
0.250000000000000	0.425000000000000	8.49281485389042
0.250000000000000	0.450000000000000	8.99655279039955
0.250000000000000	0.475000000000000	9.49841576794770
0.250000000000000	0.500000000000000	9.99930562021524
0.300000000000000	0.0500000000000000	0.314247774864154
0.300000000000000	0.0750000000000000	0.338341572364220
0.300000000000000	0.100000000000000	0.355080019858181
0.300000000000000	0.125000000000000	0.368993129428955
0.300000000000000	0.150000000000000	0.382227024558405
0.300000000000000	0.175000000000000	0.396465382348477
0.300000000000000	0.200000000000000	0.414498578928489
0.300000000000000	0.225000000000000	0.449328736681125
0.300000000000000	0.250000000000000	0.707326373364629
0.300000000000000	0.275000000000000	3.86236170150563
0.300000000000000	0.300000000000000	5.79453672092176
0.300000000000000	0.325000000000000	6.40203389402280
0.300000000000000	0.350000000000000	6.94750170673207
0.300000000000000	0.375000000000000	7.47222929632943
0.300000000000000	0.400000000000000	7.98568632066128
0.300000000000000	0.425000000000000	8.49286297769075
0.300000000000000	0.450000000000000	8.99657572184304
0.300000000000000	0.475000000000000	9.49842626404546
0.300000000000000	0.500000000000000	9.99931020928416
0.350000000000000	0.0500000000000000	0.315834586103677
0.350000000000000	0.0750000000000000	0.340252989358412
0.350000000000000	0.100000000000000	0.357249106391401
0.350000000000000	0.125000000000000	0.371401324686216
0.350000000000000	0.150000000000000	0.384890213369974
0.350000000000000	0.175000000000000	0.399446208790441
0.350000000000000	0.200000000000000	0.417990848908630
0.350000000000000	0.225000000000000	0.454417054737125
0.350000000000000	0.250000000000000	0.731218459021237
0.350000000000000	0.275000000000000	3.94514946719320
0.350000000000000	0.300000000000000	5.79755566317593
0.350000000000000	0.325000000000000	6.40258566630609
0.350000000000000	0.350000000000000	6.94777238326154
0.350000000000000	0.375000000000000	7.47236738254497
0.350000000000000	0.400000000000000	7.98575606123603
0.350000000000000	0.425000000000000	8.49289734741024
0.350000000000000	0.450000000000000	8.99659210039121
0.350000000000000	0.475000000000000	9.49843376102737
0.350000000000000	0.500000000000000	9.99931348714262
0.400000000000000	0.0500000000000000	0.317034456991444
0.400000000000000	0.0750000000000000	0.341700374719207
0.400000000000000	0.100000000000000	0.358893598409346
0.400000000000000	0.125000000000000	0.373229286183678
0.400000000000000	0.150000000000000	0.386914482525494
0.400000000000000	0.175000000000000	0.401716084073340
0.400000000000000	0.200000000000000	0.420659329714227
0.400000000000000	0.225000000000000	0.458350480707747
0.400000000000000	0.250000000000000	0.750184397254166
0.400000000000000	0.275000000000000	4.00526138913754
0.400000000000000	0.300000000000000	5.79971594506248
0.400000000000000	0.325000000000000	6.40299824419347
0.400000000000000	0.350000000000000	6.94797524835202
0.400000000000000	0.375000000000000	7.47247091061486
0.400000000000000	0.400000000000000	7.98580835707978
0.400000000000000	0.425000000000000	8.49292312227919
0.400000000000000	0.450000000000000	8.99660438372983
0.400000000000000	0.475000000000000	9.49843938363710
0.400000000000000	0.500000000000000	9.99931594551171
0.450000000000000	0.0500000000000000	0.317973531022456
0.450000000000000	0.0750000000000000	0.342834412039575
0.450000000000000	0.100000000000000	0.360183281363187
0.450000000000000	0.125000000000000	0.374664193077092
0.450000000000000	0.150000000000000	0.388505177462658
0.450000000000000	0.175000000000000	0.403502351626084
0.450000000000000	0.200000000000000	0.422764944377525
0.450000000000000	0.225000000000000	0.461482575577113
0.450000000000000	0.250000000000000	0.765588330889554
0.450000000000000	0.275000000000000	4.05080466303758
0.450000000000000	0.300000000000000	5.80133827073752
0.450000000000000	0.325000000000000	6.40331842312254
0.450000000000000	0.350000000000000	6.94813294823953
0.450000000000000	0.375000000000000	7.47255141078748
0.450000000000000	0.400000000000000	7.98584902594836
0.450000000000000	0.425000000000000	8.49294316797008
0.450000000000000	0.450000000000000	8.99661393709758
0.450000000000000	0.475000000000000	9.49844375670448
0.450000000000000	0.500000000000000	9.99931785756354
0.500000000000000	0.0500000000000000	0.318728496705342
0.500000000000000	0.0750000000000000	0.343746915713538
0.500000000000000	0.100000000000000	0.361221804078669
0.500000000000000	0.125000000000000	0.375820522945239
0.500000000000000	0.150000000000000	0.389788146507480
0.500000000000000	0.175000000000000	0.404944731145094
0.500000000000000	0.200000000000000	0.424468887789102
0.500000000000000	0.225000000000000	0.464035792715534
0.500000000000000	0.250000000000000	0.778338800980828
0.500000000000000	0.275000000000000	4.08646148951246
0.500000000000000	0.300000000000000	5.80260136007554
0.500000000000000	0.325000000000000	6.40357412805370
0.500000000000000	0.350000000000000	6.94825905528876
0.500000000000000	0.375000000000000	7.47261579729397
0.500000000000000	0.400000000000000	7.98588155746802
0.500000000000000	0.425000000000000	8.49295920362039
0.500000000000000	0.450000000000000	8.99662157957947
0.500000000000000	0.475000000000000	9.49844725510826
0.500000000000000	0.500000000000000	9.99931938719404
0.550000000000000	0.0500000000000000	0.319348659705321
0.550000000000000	0.0750000000000000	0.344497021532195
0.550000000000000	0.100000000000000	0.362076024740386
0.550000000000000	0.125000000000000	0.376772227577145
0.550000000000000	0.150000000000000	0.390844821949942
0.550000000000000	0.175000000000000	0.406133833775856
0.550000000000000	0.200000000000000	0.425876138554211
0.550000000000000	0.225000000000000	0.466157151642909
0.550000000000000	0.250000000000000	0.789062206390526
0.550000000000000	0.275000000000000	4.11511427609474
0.550000000000000	0.300000000000000	5.80361266624299
0.550000000000000	0.325000000000000	6.40378305761909
0.550000000000000	0.350000000000000	6.94836219890247
0.550000000000000	0.375000000000000	7.47266846814297
0.550000000000000	0.400000000000000	7.98590817179973
0.550000000000000	0.425000000000000	8.49297232310067
0.550000000000000	0.450000000000000	8.99662783237675
0.550000000000000	0.475000000000000	9.49845011741016
0.550000000000000	0.500000000000000	9.99932063870298
0.600000000000000	0.0500000000000000	0.319867162791971
0.600000000000000	0.0750000000000000	0.345124537354873
0.600000000000000	0.100000000000000	0.362791004551568
0.600000000000000	0.125000000000000	0.377569209068155
0.600000000000000	0.150000000000000	0.391730228560129
0.600000000000000	0.175000000000000	0.407130999642738
0.600000000000000	0.200000000000000	0.427058009622230
0.600000000000000	0.225000000000000	0.467947737979595
0.600000000000000	0.250000000000000	0.798203511897703
0.600000000000000	0.275000000000000	4.13863020423796
0.600000000000000	0.300000000000000	5.80444067178453
0.600000000000000	0.325000000000000	6.40395697398225
0.600000000000000	0.350000000000000	6.94844812795055
0.600000000000000	0.375000000000000	7.47271235432772
0.600000000000000	0.400000000000000	7.98593034878732
0.600000000000000	0.425000000000000	8.49298325558838
0.600000000000000	0.450000000000000	8.99663304294038
0.600000000000000	0.475000000000000	9.49845250263965
0.600000000000000	0.500000000000000	9.99932168162489
0.650000000000000	0.0500000000000000	0.320307106974516
0.650000000000000	0.0750000000000000	0.345657242982852
0.650000000000000	0.100000000000000	0.363398221226810
0.650000000000000	0.125000000000000	0.378246361708993
0.650000000000000	0.150000000000000	0.392482886524329
0.650000000000000	0.175000000000000	0.407979236382773
0.650000000000000	0.200000000000000	0.428064646370120
0.650000000000000	0.225000000000000	0.469479354208260
0.650000000000000	0.250000000000000	0.806087061412616
0.650000000000000	0.275000000000000	4.15827004772562
0.650000000000000	0.300000000000000	5.80513108566171
0.650000000000000	0.325000000000000	6.40410399984343
0.650000000000000	0.350000000000000	6.94852082016483
0.650000000000000	0.375000000000000	7.47274948439193
0.650000000000000	0.400000000000000	7.98594911277405
0.650000000000000	0.425000000000000	8.49299250586651
0.650000000000000	0.450000000000000	8.99663745181326
0.650000000000000	0.475000000000000	9.49845452089575
0.650000000000000	0.500000000000000	9.99932256409122
0.700000000000000	0.0500000000000000	0.320685086738787
0.700000000000000	0.0750000000000000	0.346115113928881
0.700000000000000	0.100000000000000	0.363920328699193
0.700000000000000	0.125000000000000	0.378828819599690
0.700000000000000	0.150000000000000	0.393130568484694
0.700000000000000	0.175000000000000	0.408709592789030
0.700000000000000	0.200000000000000	0.428932340166696
0.700000000000000	0.225000000000000	0.470804412644188
0.700000000000000	0.250000000000000	0.812954630059715
0.700000000000000	0.275000000000000	4.17491490210920
0.700000000000000	0.300000000000000	5.80571558316641
0.700000000000000	0.325000000000000	6.40422992530808
0.700000000000000	0.350000000000000	6.94858311540127
0.700000000000000	0.375000000000000	7.47278130695146
0.700000000000000	0.400000000000000	7.98596519535339
0.700000000000000	0.425000000000000	8.49300043446479
0.700000000000000	0.450000000000000	8.99664123079569
0.700000000000000	0.475000000000000	9.49845625081878
0.700000000000000	0.500000000000000	9.99932332048976
0.750000000000000	0.0500000000000000	0.321013330028899
0.750000000000000	0.0750000000000000	0.346512882119167
0.750000000000000	0.100000000000000	0.364374046465683
0.750000000000000	0.125000000000000	0.379335146221309
0.750000000000000	0.150000000000000	0.393693803734214
0.750000000000000	0.175000000000000	0.409345045803205
0.750000000000000	0.200000000000000	0.429688004830769
0.750000000000000	0.225000000000000	0.471962069546518
0.750000000000000	0.250000000000000	0.818990005399280
0.750000000000000	0.275000000000000	4.18919860445873
0.750000000000000	0.300000000000000	5.80621680807480
0.750000000000000	0.325000000000000	6.40433898921536
0.750000000000000	0.350000000000000	6.94863709536180
0.750000000000000	0.375000000000000	7.47280888411326
0.750000000000000	0.400000000000000	7.98597913295871
0.750000000000000	0.425000000000000	8.49300730575688
0.750000000000000	0.450000000000000	8.99664450587739
0.750000000000000	0.475000000000000	9.49845775007547
0.750000000000000	0.500000000000000	9.99932397603297
0.800000000000000	0.0500000000000000	0.321301045761996
0.800000000000000	0.0750000000000000	0.346861650430978
0.800000000000000	0.100000000000000	0.364771983346702
0.800000000000000	0.125000000000000	0.379779349861894
0.800000000000000	0.150000000000000	0.394188095209870
0.800000000000000	0.175000000000000	0.409902963806010
0.800000000000000	0.200000000000000	0.430352022407722
0.800000000000000	0.225000000000000	0.472982168308277
0.800000000000000	0.250000000000000	0.824335320109658
0.800000000000000	0.275000000000000	4.20158851049915
0.800000000000000	0.300000000000000	5.80665137762455
0.800000000000000	0.325000000000000	6.40443436614816
0.800000000000000	0.350000000000000	6.94868432079387
0.800000000000000	0.375000000000000	7.47283301231594
0.800000000000000	0.400000000000000	7.98599132788406
0.800000000000000	0.425000000000000	8.49301331801764
0.800000000000000	0.450000000000000	8.99664737154421
0.800000000000000	0.475000000000000	9.49845906191990
0.800000000000000	0.500000000000000	9.99932454963515
0.850000000000000	0.0500000000000000	0.321555301329839
0.850000000000000	0.0750000000000000	0.347169945269148
0.850000000000000	0.100000000000000	0.365123827599622
0.850000000000000	0.125000000000000	0.380172200052592
0.850000000000000	0.150000000000000	0.394625369069424
0.850000000000000	0.175000000000000	0.410396719553258
0.850000000000000	0.200000000000000	0.430940111600876
0.850000000000000	0.225000000000000	0.473887853555739
0.850000000000000	0.250000000000000	0.829102180147515
0.850000000000000	0.275000000000000	4.21243663160714
0.850000000000000	0.300000000000000	5.80703176256929
0.850000000000000	0.325000000000000	6.40451848073341
0.850000000000000	0.350000000000000	6.94872598484545
0.850000000000000	0.375000000000000	7.47285430048694
0.850000000000000	0.400000000000000	7.98600208774602
0.850000000000000	0.425000000000000	8.49301862285823
0.850000000000000	0.450000000000000	8.99664990005006
0.850000000000000	0.475000000000000	9.49846021942384
0.850000000000000	0.500000000000000	9.99932505575044
0.900000000000000	0.0500000000000000	0.321781610844099
0.900000000000000	0.0750000000000000	0.347444422862960
0.900000000000000	0.100000000000000	0.365437146154301
0.900000000000000	0.125000000000000	0.380522112366691
0.900000000000000	0.150000000000000	0.395014949942226
0.900000000000000	0.175000000000000	0.410836776726335
0.900000000000000	0.200000000000000	0.431464589445448
0.900000000000000	0.225000000000000	0.474697351143319
0.900000000000000	0.250000000000000	0.833379417902115
0.900000000000000	0.275000000000000	4.22201305972251
0.900000000000000	0.300000000000000	5.80736750470834
0.900000000000000	0.325000000000000	6.40459321677758
0.900000000000000	0.350000000000000	6.94876301527353
0.900000000000000	0.375000000000000	7.47287322218868
0.900000000000000	0.400000000000000	7.98601165177165
0.900000000000000	0.425000000000000	8.49302333819925
0.900000000000000	0.450000000000000	8.99665214759510
0.900000000000000	0.475000000000000	9.49846124831485
0.900000000000000	0.500000000000000	9.99932550563118
0.950000000000000	0.0500000000000000	0.321984339570523
0.950000000000000	0.0750000000000000	0.347690355279939
0.950000000000000	0.100000000000000	0.365717935001357
0.950000000000000	0.125000000000000	0.380835758150418
0.950000000000000	0.150000000000000	0.395364233520460
0.950000000000000	0.175000000000000	0.411231440085608
0.950000000000000	0.200000000000000	0.431935244260876
0.950000000000000	0.225000000000000	0.475425209099615
0.950000000000000	0.250000000000000	0.837238603213721
0.950000000000000	0.275000000000000	4.23052843119575
0.950000000000000	0.300000000000000	5.80766602918212
0.950000000000000	0.325000000000000	6.40466006010907
0.950000000000000	0.350000000000000	6.94879614434997
0.950000000000000	0.375000000000000	7.47289015125485
0.950000000000000	0.400000000000000	7.98602020882722
0.950000000000000	0.425000000000000	8.49302755713036
0.950000000000000	0.450000000000000	8.99665415854192
0.950000000000000	0.475000000000000	9.49846216889536
0.950000000000000	0.500000000000000	9.99932590815517
1	0.0500000000000000	0.322166988234798
1	0.0750000000000000	0.347911972336162
1	0.100000000000000	0.365971006628851
1	0.125000000000000	0.381118494038885
1	0.150000000000000	0.395679160697700
1	0.175000000000000	0.411587384883704
1	0.200000000000000	0.432359952873489
1	0.225000000000000	0.476083180762597
1	0.250000000000000	0.840738032430347
1	0.275000000000000	4.23814939821265
1	0.300000000000000	5.80793320063253
1	0.325000000000000	6.40472019841240
1	0.350000000000000	6.94882595775686
1	0.375000000000000	7.47290538669682
1	0.400000000000000	7.98602790998608
1	0.425000000000000	8.49303135412040
1	0.450000000000000	8.99665596838328
1	0.475000000000000	9.49846299741594
1	0.500000000000000	9.99932627042652


==> fig/data/heatmap_power_rho_40_eps_10_psi_20.dat <==
0	0.0500000000000000	0
0	0.0750000000000000	0
0	0.100000000000000	0
0	0.125000000000000	0
0	0.150000000000000	0
0	0.175000000000000	0
0	0.200000000000000	0
0	0.225000000000000	0
0	0.250000000000000	0
0	0.275000000000000	0
0	0.300000000000000	0
0	0.325000000000000	0
0	0.350000000000000	0
0	0.375000000000000	0
0	0.400000000000000	0
0	0.425000000000000	0
0	0.450000000000000	0
0	0.475000000000000	0
0	0.500000000000000	0
0.0500000000000000	0.0500000000000000	0.472702888461731
0.0500000000000000	0.0750000000000000	0.543672135614280
0.0500000000000000	0.100000000000000	0.603621842478249
0.0500000000000000	0.125000000000000	0.664539988868529
0.0500000000000000	0.150000000000000	0.740169361980011
0.0500000000000000	0.175000000000000	0.867583042185786
0.0500000000000000	0.200000000000000	1.24404867298808
0.0500000000000000	0.225000000000000	2.82784181934502
0.0500000000000000	0.250000000000000	4.55524591952274
0.0500000000000000	0.275000000000000	5.29869870605049
0.0500000000000000	0.300000000000000	5.88888118036435
0.0500000000000000	0.325000000000000	6.43802480091199
0.0500000000000000	0.350000000000000	6.96595697666904
0.0500000000000000	0.375000000000000	7.48176405189012
0.0500000000000000	0.400000000000000	7.99053334621602
0.0500000000000000	0.425000000000000	8.49526002120239
0.0500000000000000	0.450000000000000	8.99772011547787
0.0500000000000000	0.475000000000000	9.49895058882557
0.0500000000000000	0.500000000000000	9.99953956593142
0.100000000000000	0.0500000000000000	0.547735654919038
0.100000000000000	0.0750000000000000	0.652864384506385
0.100000000000000	0.100000000000000	0.751730087396628
0.100000000000000	0.125000000000000	0.865416062869347
0.100000000000000	0.150000000000000	1.03240177697031
0.100000000000000	0.175000000000000	1.38241849238949
0.100000000000000	0.200000000000000	2.36353027714370
0.100000000000000	0.225000000000000	3.83452124215985
0.100000000000000	0.250000000000000	4.70613777356467
0.100000000000000	0.275000000000000	5.33834144394226
0.100000000000000	0.300000000000000	5.90804907740482
0.100000000000000	0.325000000000000	6.44810706024676
0.100000000000000	0.350000000000000	6.97131110942936
0.100000000000000	0.375000000000000	7.48457413763965
0.100000000000000	0.400000000000000	7.99197390402841
0.100000000000000	0.425000000000000	8.49597566772986
0.100000000000000	0.450000000000000	8.99806260436396
0.100000000000000	0.475000000000000	9.49910770308759
0.100000000000000	0.500000000000000	9.99960833595467
0.150000000000000	0.0500000000000000	0.576612750189744
0.150000000000000	0.0750000000000000	0.696892621877654
0.150000000000000	0.100000000000000	0.814588276969186
0.150000000000000	0.125000000000000	0.956185147526237
0.150000000000000	0.150000000000000	1.17546687171926
0.150000000000000	0.175000000000000	1.64556581266122
0.150000000000000	0.200000000000000	2.74374645449152
0.150000000000000	0.225000000000000	3.96491112515625
0.150000000000000	0.250000000000000	4.73457466467944
0.150000000000000	0.275000000000000	5.35029714830001
0.150000000000000	0.300000000000000	5.91421530420743
0.150000000000000	0.325000000000000	6.45140703600362
0.150000000000000	0.350000000000000	6.97307830741529
0.150000000000000	0.375000000000000	7.48550584513660
0.150000000000000	0.400000000000000	7.99245272550863
0.150000000000000	0.425000000000000	8.49621386442587
0.150000000000000	0.450000000000000	8.99817668269538
0.150000000000000	0.475000000000000	9.49916005576665
0.150000000000000	0.500000000000000	9.99963125550518
0.200000000000000	0.0500000000000000	0.591826560427816
0.200000000000000	0.0750000000000000	0.720497809023091
0.200000000000000	0.100000000000000	0.848952175099839
0.200000000000000	0.125000000000000	1.00694296465407
0.200000000000000	0.150000000000000	1.25709691484276
0.200000000000000	0.175000000000000	1.78973408733541
0.200000000000000	0.200000000000000	2.90287400993316
0.200000000000000	0.225000000000000	4.01185691417864
0.200000000000000	0.250000000000000	4.74736261840880
0.200000000000000	0.275000000000000	5.35611325479683
0.200000000000000	0.300000000000000	5.91726000509659
0.200000000000000	0.325000000000000	6.45304604498679
0.200000000000000	0.350000000000000	6.97395868701176
0.200000000000000	0.375000000000000	7.48597077365775
0.200000000000000	0.400000000000000	7.99269188188623
0.200000000000000	0.425000000000000	8.49633289694698
0.200000000000000	0.450000000000000	8.99823370601702
0.200000000000000	0.475000000000000	9.49918622859438
0.200000000000000	0.500000000000000	9.99964271457063
0.250000000000000	0.0500000000000000	0.601207076121579
0.250000000000000	0.0750000000000000	0.735183856605363
0.250000000000000	0.100000000000000	0.870544374356858
0.250000000000000	0.125000000000000	1.03917774990282
0.250000000000000	0.150000000000000	1.30921416961489
0.250000000000000	0.175000000000000	1.87817710102998
0.250000000000000	0.200000000000000	2.98711191393150
0.250000000000000	0.225000000000000	4.03605592655727
0.250000000000000	0.250000000000000	4.75469907124879
0.250000000000000	0.275000000000000	5.35955561710887
0.250000000000000	0.300000000000000	5.91907488601424
0.250000000000000	0.325000000000000	6.45402598729542
0.250000000000000	0.350000000000000	6.97448589254744
0.250000000000000	0.375000000000000	7.48624943595238
0.250000000000000	0.400000000000000	7.99283529450243
0.250000000000000	0.425000000000000	8.49640429542108
0.250000000000000	0.450000000000000	8.99826791494193
0.250000000000000	0.475000000000000	9.49920193116925
0.250000000000000	0.500000000000000	9.99964958978190
0.300000000000000	0.0500000000000000	0.607566488995373
0.300000000000000	0.0750000000000000	0.745194540687619
0.300000000000000	0.100000000000000	0.885349677943449
0.300000000000000	0.125000000000000	1.06141180391694
0.300000000000000	0.150000000000000	1.34519382511672
0.300000000000000	0.175000000000000	1.93734802472996
0.300000000000000	0.200000000000000	3.03866893575092
0.300000000000000	0.225000000000000	4.05085450670856
0.300000000000000	0.250000000000000	4.75946914034636
0.300000000000000	0.275000000000000	5.36183164265122
0.300000000000000	0.300000000000000	5.92027990843832
0.300000000000000	0.325000000000000	6.45467785055976
0.300000000000000	0.350000000000000	6.97483693880769
0.300000000000000	0.375000000000000	7.48643508826622
0.300000000000000	0.400000000000000	7.99293086911720
0.300000000000000	0.425000000000000	8.49645188564440
0.300000000000000	0.450000000000000	8.99829071878510
0.300000000000000	0.475000000000000	9.49921239908187
0.300000000000000	0.500000000000000	9.99965417316407
0.350000000000000	0.0500000000000000	0.612160847152735
0.350000000000000	0.0750000000000000	0.752453192391372
0.350000000000000	0.100000000000000	0.896126683827988
0.350000000000000	0.125000000000000	1.07765588226144
0.350000000000000	0.150000000000000	1.37146444692422
0.350000000000000	0.175000000000000	1.97951754003723
0.350000000000000	0.200000000000000	3.07331868002864
0.350000000000000	0.225000000000000	4.06085486429797
0.350000000000000	0.250000000000000	4.76282204962136
0.350000000000000	0.275000000000000	5.36344835967635
0.350000000000000	0.300000000000000	5.92113826300520
0.350000000000000	0.325000000000000	6.45514276950687
0.350000000000000	0.350000000000000	6.97508747898305
0.350000000000000	0.375000000000000	7.48656763712559
0.350000000000000	0.400000000000000	7.99299912016246
0.350000000000000	0.425000000000000	8.49648587437144
0.350000000000000	0.450000000000000	8.99830700620855
0.350000000000000	0.475000000000000	9.49921987593598
0.350000000000000	0.500000000000000	9.99965744696063
0.400000000000000	0.0500000000000000	0.615635037746995
0.400000000000000	0.0750000000000000	0.757956418417279
0.400000000000000	0.100000000000000	0.904319846335072
0.400000000000000	0.125000000000000	1.09003575259144
0.400000000000000	0.150000000000000	1.39146374660036
0.400000000000000	0.175000000000000	2.01101689438095
0.400000000000000	0.200000000000000	3.09815474043801
0.400000000000000	0.225000000000000	4.06807150949996
0.400000000000000	0.250000000000000	4.76530870337580
0.400000000000000	0.275000000000000	5.36465605060976
0.400000000000000	0.300000000000000	5.92178073847305
0.400000000000000	0.325000000000000	6.45549107851458
0.400000000000000	0.350000000000000	6.97527527104854
0.400000000000000	0.375000000000000	7.48666701602912
0.400000000000000	0.400000000000000	7.99305029940483
0.400000000000000	0.425000000000000	8.49651136357180
0.400000000000000	0.450000000000000	8.99831922121078
0.400000000000000	0.475000000000000	9.49922548345059
0.400000000000000	0.500000000000000	9.99965990228370
0.450000000000000	0.0500000000000000	0.618354031055897
0.450000000000000	0.0750000000000000	0.762271817983282
0.450000000000000	0.100000000000000	0.910757676899321
0.450000000000000	0.125000000000000	1.09978025262757
0.450000000000000	0.150000000000000	1.40718649320363
0.450000000000000	0.175000000000000	2.03540801858262
0.450000000000000	0.200000000000000	3.11680894757044
0.450000000000000	0.225000000000000	4.07352765347024
0.450000000000000	0.250000000000000	4.76722682275313
0.450000000000000	0.275000000000000	5.36559252864460
0.450000000000000	0.300000000000000	5.92227968069675
0.450000000000000	0.325000000000000	6.45576176080123
0.450000000000000	0.350000000000000	6.97542126463577
0.450000000000000	0.375000000000000	7.48674429134510
0.450000000000000	0.400000000000000	7.99309010012919
0.450000000000000	0.425000000000000	8.49653118711439
0.450000000000000	0.450000000000000	8.99832872143492
0.450000000000000	0.475000000000000	9.49922984477715
0.450000000000000	0.500000000000000	9.99966181196319
0.500000000000000	0.0500000000000000	0.620539833489936
0.500000000000000	0.0750000000000000	0.765746248912019
0.500000000000000	0.100000000000000	0.915949062756693
0.500000000000000	0.125000000000000	1.10764820075540
0.500000000000000	0.150000000000000	1.41986620634210
0.500000000000000	0.175000000000000	2.05483709421990
0.500000000000000	0.200000000000000	3.13132494027270
0.500000000000000	0.225000000000000	4.07779889568205
0.500000000000000	0.250000000000000	4.76875157525728
0.500000000000000	0.275000000000000	5.36633994017879
0.500000000000000	0.300000000000000	5.92267835692681
0.500000000000000	0.325000000000000	6.45597816533763
0.500000000000000	0.350000000000000	6.97553801739812
0.500000000000000	0.375000000000000	7.48680609938888
0.500000000000000	0.400000000000000	7.99312193733649
0.500000000000000	0.425000000000000	8.49654704507523
0.500000000000000	0.450000000000000	8.99833632140191
0.500000000000000	0.475000000000000	9.49923333378910
0.500000000000000	0.500000000000000	9.99966333969876
0.550000000000000	0.0500000000000000	0.622335224154218
0.550000000000000	0.0750000000000000	0.768603570337227
0.550000000000000	0.100000000000000	0.920223696930512
0.550000000000000	0.125000000000000	1.11413310856403
0.550000000000000	0.150000000000000	1.43030530952513
0.550000000000000	0.175000000000000	2.07067018013192
0.550000000000000	0.200000000000000	3.14293788568198
0.550000000000000	0.225000000000000	4.08123416317603
0.550000000000000	0.250000000000000	4.76999280932124
0.550000000000000	0.275000000000000	5.36695029633738
0.550000000000000	0.300000000000000	5.92300423178605
0.550000000000000	0.325000000000000	6.45615513032755
0.550000000000000	0.350000000000000	6.97563351457315
0.550000000000000	0.375000000000000	7.48685666154169
0.550000000000000	0.400000000000000	7.99314798373275
0.550000000000000	0.425000000000000	8.49656001919351
0.550000000000000	0.450000000000000	8.99834253941624
0.550000000000000	0.475000000000000	9.49923618840599
0.550000000000000	0.500000000000000	9.99966458965470
0.600000000000000	0.0500000000000000	0.623836193213985
0.600000000000000	0.0750000000000000	0.770994698492074
0.600000000000000	0.100000000000000	0.923804508441254
0.600000000000000	0.125000000000000	1.11956963688514
0.600000000000000	0.150000000000000	1.43904773928791
0.600000000000000	0.175000000000000	2.08381640901027
0.600000000000000	0.200000000000000	3.15243719415009
0.600000000000000	0.225000000000000	4.08405742494786
0.600000000000000	0.250000000000000	4.77102292735255
0.600000000000000	0.275000000000000	5.36745813199572
0.600000000000000	0.300000000000000	5.92327557829166
0.600000000000000	0.325000000000000	6.45630253711403
0.600000000000000	0.350000000000000	6.97571307644279
0.600000000000000	0.375000000000000	7.48689879112456
0.600000000000000	0.400000000000000	7.99316968752963
0.600000000000000	0.425000000000000	8.49657083055954
0.600000000000000	0.450000000000000	8.99834772100014
0.600000000000000	0.475000000000000	9.49923856723200
0.600000000000000	0.500000000000000	9.99966563128426
0.650000000000000	0.0500000000000000	0.625109652347386
0.650000000000000	0.0750000000000000	0.773025066931275
0.650000000000000	0.100000000000000	0.926847612568851
0.650000000000000	0.125000000000000	1.12419266706365
0.650000000000000	0.150000000000000	1.44647499727883
0.650000000000000	0.175000000000000	2.09490350021761
0.650000000000000	0.200000000000000	3.16035049821010
0.650000000000000	0.225000000000000	4.08641909657762
0.650000000000000	0.250000000000000	4.77189159874738
0.650000000000000	0.275000000000000	5.36788727767578
0.650000000000000	0.300000000000000	5.92350502620201
0.650000000000000	0.325000000000000	6.45642722051179
0.650000000000000	0.350000000000000	6.97578038446437
0.650000000000000	0.375000000000000	7.48693443529718
0.650000000000000	0.400000000000000	7.99318805119310
0.650000000000000	0.425000000000000	8.49657997835496
0.650000000000000	0.450000000000000	8.99835210534926
0.650000000000000	0.475000000000000	9.49924058006840
0.650000000000000	0.500000000000000	9.99966651265784
0.700000000000000	0.0500000000000000	0.626203668349740
0.700000000000000	0.0750000000000000	0.774770554275164
0.700000000000000	0.100000000000000	0.929465581845506
0.700000000000000	0.125000000000000	1.12817186660288
0.700000000000000	0.150000000000000	1.45286243492393
0.700000000000000	0.175000000000000	2.10437844015159
0.700000000000000	0.200000000000000	3.16704364178408
0.700000000000000	0.225000000000000	4.08842397562735
0.700000000000000	0.250000000000000	4.77263403733594
0.700000000000000	0.275000000000000	5.36825470887244
0.700000000000000	0.300000000000000	5.92370158442355
0.700000000000000	0.325000000000000	6.45653405888500
0.700000000000000	0.350000000000000	6.97583806716560
0.700000000000000	0.375000000000000	7.48696498457584
0.700000000000000	0.400000000000000	7.99320379068192
0.700000000000000	0.425000000000000	8.49658781911745
0.700000000000000	0.450000000000000	8.99835586331355
0.700000000000000	0.475000000000000	9.49924230534790
0.700000000000000	0.500000000000000	9.99966726811863
0.750000000000000	0.0500000000000000	0.627153659792649
0.750000000000000	0.0750000000000000	0.776287158643600
0.750000000000000	0.100000000000000	0.931741629189111
0.750000000000000	0.125000000000000	1.13163283076498
0.750000000000000	0.150000000000000	1.45841369870318
0.750000000000000	0.175000000000000	2.11256796097601
0.750000000000000	0.200000000000000	3.17277817104466
0.750000000000000	0.225000000000000	4.09014733341017
0.750000000000000	0.250000000000000	4.77327590590628
0.750000000000000	0.275000000000000	5.36857284567579
0.750000000000000	0.300000000000000	5.92387185181161
0.750000000000000	0.325000000000000	6.45662662743762
0.750000000000000	0.350000000000000	6.97588805145925
0.750000000000000	0.375000000000000	7.48699145847378
0.750000000000000	0.400000000000000	7.99321743098118
0.750000000000000	0.425000000000000	8.49659461429190
0.750000000000000	0.450000000000000	8.99835912017707
0.750000000000000	0.475000000000000	9.49924380058205
0.750000000000000	0.500000000000000	9.99966792285095
0.800000000000000	0.0500000000000000	0.627986299747513
0.800000000000000	0.0750000000000000	0.777617106371311
0.800000000000000	0.100000000000000	0.933738588746822
0.800000000000000	0.125000000000000	1.13467050736122
0.800000000000000	0.150000000000000	1.46328260375365
0.800000000000000	0.175000000000000	2.11971632372189
0.800000000000000	0.200000000000000	3.17774597402865
0.800000000000000	0.225000000000000	4.09164463862060
0.800000000000000	0.250000000000000	4.77383634996721
0.800000000000000	0.275000000000000	5.36885098482973
0.800000000000000	0.300000000000000	5.92402077258047
0.800000000000000	0.325000000000000	6.45670760611911
0.800000000000000	0.350000000000000	6.97593178209705
0.800000000000000	0.375000000000000	7.48701462150518
0.800000000000000	0.400000000000000	7.99322936579173
0.800000000000000	0.425000000000000	8.49660055995113
0.800000000000000	0.450000000000000	8.99836196990620
0.800000000000000	0.475000000000000	9.49924510890297
0.800000000000000	0.500000000000000	9.99966849574065
0.850000000000000	0.0500000000000000	0.628722057585835
0.850000000000000	0.0750000000000000	0.778792839149691
0.850000000000000	0.100000000000000	0.935504791467810
0.850000000000000	0.125000000000000	1.13735799983236
0.850000000000000	0.150000000000000	1.46758747327150
0.850000000000000	0.175000000000000	2.12600973255070
0.850000000000000	0.200000000000000	3.18209099293534
0.850000000000000	0.225000000000000	4.09295767295541
0.850000000000000	0.250000000000000	4.77432994382623
0.850000000000000	0.275000000000000	5.36909622349521
0.850000000000000	0.300000000000000	5.92415212433200
0.850000000000000	0.325000000000000	6.45677904333051
0.850000000000000	0.350000000000000	6.97597036359894
0.850000000000000	0.375000000000000	7.48703505820814
0.850000000000000	0.400000000000000	7.99323989615731
0.850000000000000	0.425000000000000	8.49660580603135
0.850000000000000	0.450000000000000	8.99836448435147
0.850000000000000	0.475000000000000	9.49924626330069
0.850000000000000	0.500000000000000	9.99966900122953
0.900000000000000	0.0500000000000000	0.629376903031228
0.900000000000000	0.0750000000000000	0.779839691991367
0.900000000000000	0.100000000000000	0.937078019301259
0.900000000000000	0.125000000000000	1.13975250285412
0.900000000000000	0.150000000000000	1.47142080262378
0.900000000000000	0.175000000000000	2.13159257939897
0.900000000000000	0.200000000000000	3.18592330130444
0.900000000000000	0.225000000000000	4.09411851059675
0.900000000000000	0.250000000000000	4.77476797842323
0.900000000000000	0.275000000000000	5.36931407346003
0.900000000000000	0.300000000000000	5.92426884297531
0.900000000000000	0.325000000000000	6.45684253161610
0.900000000000000	0.350000000000000	6.97600465484186
0.900000000000000	0.375000000000000	7.48705322317033
0.900000000000000	0.400000000000000	7.99324925620575
0.900000000000000	0.425000000000000	8.49661046914132
0.900000000000000	0.450000000000000	8.99836671939438
0.900000000000000	0.475000000000000	9.49924728942881
0.900000000000000	0.500000000000000	9.99966945055227
0.950000000000000	0.0500000000000000	0.629963477775203
0.950000000000000	0.0750000000000000	0.780777737395565
0.950000000000000	0.100000000000000	0.938488232902963
0.950000000000000	0.125000000000000	1.14189940335649
0.950000000000000	0.150000000000000	1.47485593260482
0.950000000000000	0.175000000000000	2.13657853366340
0.950000000000000	0.200000000000000	3.18932850167395
0.950000000000000	0.225000000000000	4.09515218468481
0.950000000000000	0.250000000000000	4.77515933688711
0.950000000000000	0.275000000000000	5.36950888041897
0.950000000000000	0.300000000000000	5.92437324478181
0.950000000000000	0.325000000000000	6.45689932778616
0.950000000000000	0.350000000000000	6.97603533374812
0.950000000000000	0.375000000000000	7.48706947523921
0.950000000000000	0.400000000000000	7.99325763076784
0.950000000000000	0.425000000000000	8.49661464134108
0.950000000000000	0.450000000000000	8.99836871915846
0.950000000000000	0.475000000000000	9.49924820753916
0.950000000000000	0.500000000000000	9.99966985257682
1	0.0500000000000000	0.630491919101056
1	0.0750000000000000	0.781623083562918
1	0.100000000000000	0.939759494685784
1	0.125000000000000	1.14383517568008
1	0.150000000000000	1.47795175750276
1	0.175000000000000	2.14105828615384
1	0.200000000000000	3.19237416153350
1	0.225000000000000	4.09607852011977
1	0.250000000000000	4.77551110403971
1	0.275000000000000	5.36968411686355
1	0.300000000000000	5.92446718166731
1	0.325000000000000	6.45695043696533
1	0.350000000000000	6.97606294255669
1	0.375000000000000	7.48708410145853
1	0.400000000000000	7.99326516769618
1	0.425000000000000	8.49661839627476
1	0.450000000000000	8.99837051893385
1	0.475000000000000	9.49924903383656
1	0.500000000000000	9.99967021439891


==> fig/data/quant_95_alpha_09_load_20_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	84
0.0400000000000000	65
0.0500000000000000	53
0.0600000000000000	45
0.0700000000000000	39
0.0800000000000000	35
0.0900000000000000	32
0.100000000000000	29
0.110000000000000	27
0.120000000000000	25
0.130000000000000	23
0.140000000000000	22
0.150000000000000	21
0.160000000000000	20
0.170000000000000	19
0.180000000000000	18
0.190000000000000	18
0.200000000000000	17
0.210000000000000	17
0.220000000000000	16
0.230000000000000	16
0.240000000000000	15
0.250000000000000	15
0.260000000000000	15
0.270000000000000	15
0.280000000000000	17
0.290000000000000	46
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_09_load_20_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	91
0.0400000000000000	70
0.0500000000000000	57
0.0600000000000000	49
0.0700000000000000	43
0.0800000000000000	38
0.0900000000000000	34
0.100000000000000	32
0.110000000000000	29
0.120000000000000	27
0.130000000000000	26
0.140000000000000	24
0.150000000000000	23
0.160000000000000	22
0.170000000000000	21
0.180000000000000	20
0.190000000000000	20
0.200000000000000	19
0.210000000000000	19
0.220000000000000	18
0.230000000000000	18
0.240000000000000	18
0.250000000000000	18
0.260000000000000	19
0.270000000000000	24
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_09_load_20_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	98
0.0400000000000000	76
0.0500000000000000	62
0.0600000000000000	53
0.0700000000000000	47
0.0800000000000000	42
0.0900000000000000	38
0.100000000000000	35
0.110000000000000	32
0.120000000000000	30
0.130000000000000	29
0.140000000000000	27
0.150000000000000	26
0.160000000000000	25
0.170000000000000	24
0.180000000000000	23
0.190000000000000	23
0.200000000000000	23
0.210000000000000	22
0.220000000000000	22
0.230000000000000	23
0.240000000000000	24
0.250000000000000	29
0.260000000000000	84
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_09_load_40_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	87
0.0600000000000000	77
0.0700000000000000	70
0.0800000000000000	65
0.0900000000000000	61
0.100000000000000	59
0.110000000000000	57
0.120000000000000	56
0.130000000000000	56
0.140000000000000	57
0.150000000000000	60
0.160000000000000	64
0.170000000000000	73
0.180000000000000	91
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_09_load_40_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	93
0.0600000000000000	83
0.0700000000000000	77
0.0800000000000000	72
0.0900000000000000	69
0.100000000000000	67
0.110000000000000	66
0.120000000000000	66
0.130000000000000	68
0.140000000000000	72
0.150000000000000	79
0.160000000000000	92
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_09_load_40_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	100
0.0600000000000000	90
0.0700000000000000	84
0.0800000000000000	80
0.0900000000000000	78
0.100000000000000	77
0.110000000000000	78
0.120000000000000	80
0.130000000000000	86
0.140000000000000	95
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_20_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	84
0.0400000000000000	65
0.0500000000000000	53
0.0600000000000000	45
0.0700000000000000	39
0.0800000000000000	35
0.0900000000000000	31
0.100000000000000	29
0.110000000000000	27
0.120000000000000	25
0.130000000000000	23
0.140000000000000	22
0.150000000000000	21
0.160000000000000	20
0.170000000000000	19
0.180000000000000	18
0.190000000000000	17
0.200000000000000	17
0.210000000000000	16
0.220000000000000	16
0.230000000000000	16
0.240000000000000	15
0.250000000000000	15
0.260000000000000	15
0.270000000000000	15
0.280000000000000	17
0.290000000000000	50
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_20_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	91
0.0400000000000000	70
0.0500000000000000	57
0.0600000000000000	49
0.0700000000000000	43
0.0800000000000000	38
0.0900000000000000	34
0.100000000000000	31
0.110000000000000	29
0.120000000000000	27
0.130000000000000	25
0.140000000000000	24
0.150000000000000	23
0.160000000000000	22
0.170000000000000	21
0.180000000000000	20
0.190000000000000	20
0.200000000000000	19
0.210000000000000	19
0.220000000000000	18
0.230000000000000	18
0.240000000000000	18
0.250000000000000	18
0.260000000000000	19
0.270000000000000	24
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_20_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	98
0.0400000000000000	76
0.0500000000000000	62
0.0600000000000000	53
0.0700000000000000	47
0.0800000000000000	42
0.0900000000000000	38
0.100000000000000	35
0.110000000000000	32
0.120000000000000	30
0.130000000000000	29
0.140000000000000	27
0.150000000000000	26
0.160000000000000	25
0.170000000000000	24
0.180000000000000	23
0.190000000000000	23
0.200000000000000	23
0.210000000000000	22
0.220000000000000	22
0.230000000000000	23
0.240000000000000	24
0.250000000000000	29
0.260000000000000	88
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_20_eps_10_psi_5_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	98
0.0400000000000000	76
0.0500000000000000	62
0.0600000000000000	53
0.0700000000000000	47
0.0800000000000000	42
0.0900000000000000	38
0.100000000000000	35
0.110000000000000	32
0.120000000000000	30
0.130000000000000	29
0.140000000000000	27
0.150000000000000	26
0.160000000000000	25
0.170000000000000	24
0.180000000000000	23
0.190000000000000	23
0.200000000000000	23
0.210000000000000	22
0.220000000000000	22
0.230000000000000	23
0.240000000000000	24
0.250000000000000	29
0.260000000000000	88
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_40_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	87
0.0600000000000000	77
0.0700000000000000	70
0.0800000000000000	65
0.0900000000000000	61
0.100000000000000	59
0.110000000000000	57
0.120000000000000	56
0.130000000000000	56
0.140000000000000	57
0.150000000000000	60
0.160000000000000	65
0.170000000000000	74
0.180000000000000	92
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_95_alpha_1_load_40_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	93
0.0600000000000000	83
0.0700000000000000	77
0.0800000000000000	72
0.0900000000000000	69
0.100000000000000	67
0.110000000000000	66
0.120000000000000	66
0.130000000000000	68
0.140000000000000	72
0.150000000000000	80
0.160000000000000	92
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101


==> fig/data/quant_95_alpha_1_load_40_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	100
0.0600000000000000	90
0.0700000000000000	84
0.0800000000000000	80
0.0900000000000000	78
0.100000000000000	77
0.110000000000000	78
0.120000000000000	81
0.130000000000000	86
0.140000000000000	95
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101


==> fig/data/quant_99_alpha_09_load_20_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	99
0.0600000000000000	84
0.0700000000000000	73
0.0800000000000000	64
0.0900000000000000	58
0.100000000000000	53
0.110000000000000	49
0.120000000000000	45
0.130000000000000	42
0.140000000000000	40
0.150000000000000	38
0.160000000000000	36
0.170000000000000	34
0.180000000000000	33
0.190000000000000	32
0.200000000000000	31
0.210000000000000	31
0.220000000000000	30
0.230000000000000	30
0.240000000000000	30
0.250000000000000	30
0.260000000000000	31
0.270000000000000	36
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_09_load_20_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	89
0.0700000000000000	77
0.0800000000000000	69
0.0900000000000000	62
0.100000000000000	57
0.110000000000000	52
0.120000000000000	49
0.130000000000000	46
0.140000000000000	43
0.150000000000000	41
0.160000000000000	40
0.170000000000000	38
0.180000000000000	37
0.190000000000000	36
0.200000000000000	36
0.210000000000000	35
0.220000000000000	35
0.230000000000000	36
0.240000000000000	37
0.250000000000000	42
0.260000000000000	66
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_09_load_20_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	95
0.0700000000000000	83
0.0800000000000000	74
0.0900000000000000	67
0.100000000000000	62
0.110000000000000	57
0.120000000000000	54
0.130000000000000	51
0.140000000000000	48
0.150000000000000	46
0.160000000000000	45
0.170000000000000	44
0.180000000000000	43
0.190000000000000	43
0.200000000000000	43
0.210000000000000	44
0.220000000000000	47
0.230000000000000	53
0.240000000000000	76
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_09_load_40_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	101
0.0700000000000000	101
0.0800000000000000	101
0.0900000000000000	101
0.100000000000000	98
0.110000000000000	96
0.120000000000000	95
0.130000000000000	97
0.140000000000000	101
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_09_load_40_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	101
0.0700000000000000	101
0.0800000000000000	101
0.0900000000000000	101
0.100000000000000	101
0.110000000000000	101
0.120000000000000	101
0.130000000000000	101
0.140000000000000	101
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_09_load_40_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	101
0.0700000000000000	101
0.0800000000000000	101
0.0900000000000000	101
0.100000000000000	101
0.110000000000000	101
0.120000000000000	101
0.130000000000000	101
0.140000000000000	101
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_1_load_20_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	99
0.0600000000000000	84
0.0700000000000000	73
0.0800000000000000	64
0.0900000000000000	58
0.100000000000000	53
0.110000000000000	49
0.120000000000000	45
0.130000000000000	42
0.140000000000000	40
0.150000000000000	38
0.160000000000000	36
0.170000000000000	34
0.180000000000000	33
0.190000000000000	32
0.200000000000000	31
0.210000000000000	30
0.220000000000000	30
0.230000000000000	30
0.240000000000000	30
0.250000000000000	30
0.260000000000000	31
0.270000000000000	36
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_1_load_20_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	89
0.0700000000000000	77
0.0800000000000000	68
0.0900000000000000	62
0.100000000000000	57
0.110000000000000	52
0.120000000000000	49
0.130000000000000	46
0.140000000000000	43
0.150000000000000	41
0.160000000000000	40
0.170000000000000	38
0.180000000000000	37
0.190000000000000	36
0.200000000000000	36
0.210000000000000	35
0.220000000000000	35
0.230000000000000	36
0.240000000000000	37
0.250000000000000	42
0.260000000000000	67
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_1_load_20_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	95
0.0700000000000000	83
0.0800000000000000	74
0.0900000000000000	67
0.100000000000000	61
0.110000000000000	57
0.120000000000000	54
0.130000000000000	51
0.140000000000000	48
0.150000000000000	46
0.160000000000000	45
0.170000000000000	44
0.180000000000000	43
0.190000000000000	43
0.200000000000000	43
0.210000000000000	44
0.220000000000000	47
0.230000000000000	53
0.240000000000000	77
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_1_load_40_eps_10_psi_0_betas.dat <==
0.0100000000000000	101
0.0200000000000000	101
0.0300000000000000	101
0.0400000000000000	101
0.0500000000000000	101
0.0600000000000000	101
0.0700000000000000	101
0.0800000000000000	101
0.0900000000000000	101
0.100000000000000	99
0.110000000000000	96
0.120000000000000	95
0.130000000000000	97
0.140000000000000	101
0.150000000000000	101
0.160000000000000	101
0.170000000000000	101
0.180000000000000	101
0.190000000000000	101
0.200000000000000	101
0.210000000000000	101
0.220000000000000	101
0.230000000000000	101
0.240000000000000	101
0.250000000000000	101
0.260000000000000	101
0.270000000000000	101
0.280000000000000	101
0.290000000000000	101
0.300000000000000	101
0.310000000000000	101
0.320000000000000	101
0.330000000000000	101
0.340000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101
0.410000000000000	101
0.420000000000000	101
0.430000000000000	101
0.440000000000000	101
0.450000000000000	101
0.460000000000000	101
0.470000000000000	101
0.480000000000000	101
0.490000000000000	101
0.500000000000000	101


==> fig/data/quant_99_alpha_1_load_40_eps_10_psi_10_betas.dat <==
0.0100000000000000	101
0.400000000000000	101


==> fig/data/quant_99_alpha_1_load_40_eps_10_psi_20_betas.dat <==
0.0100000000000000	101
0.350000000000000	101
0.360000000000000	101
0.370000000000000	101
0.380000000000000	101
0.390000000000000	101
0.400000000000000	101

